Suboptimal nonlinear model predictive control with input move-blocking

This paper deals with the integration of input move-blocking into the framework of suboptimal model predictive control. The blocked input parameterization is explicitly considered as a source of suboptimality. A straightforward integration approach is to hold back a manually generated stabilizing fallback solution in some buffer for the case that the optimizer does not find a better input move-blocked solution. An extended approach superimposes the manually generated stabilizing warm-start by the move-blocked control sequence and enables a stepwise improvement of the control performance. In addition, this contribution provides a detailed review of the literature on input move-blocked model predictive control and combines important results with the findings of suboptimal model predictive control. A numerical example supports the theoretical results and shows the effectiveness of the proposed approach.

==> lambda_i3_m16.txt <==
1	0.210454223134028
2	0.955666321897917
3	0.687434788440665
4	0.993367517740223
5	0.953378292654517
6	0.998446318316775
7	0.990847761732619
8	0.989652433877479
9	0.953448142940059
10	0.999813816795856
11	0.997808126077639
12	0.993918312320940
13	0.994516079369764
14	0.998366600868282
15	0.996037679169941
16	0.997762653635486
17	0.434279176852115
18	1.00033282066878
19	0.993938500493236
20	0.996041728585787
21	0.997427240264617
22	0.998602473372289
23	0.997999663605557
24	0.997882252380834
25	0.997544152882347
26	0.999026628561792
27	0.999216861843952
28	0.998316542261087
29	0.998034556359628
30	0.998841583514400
31	0.998891600325985
32	0.999551007779907
33	0.999306065073116
34	0.997684644282981
35	0.997489565667074
36	0.998958643601570
37	0.999540175952201
38	0.999211287073910
39	0.995748676807125
40	0.998566880512539
41	0.998563794295349
42	0.999694524929391
43	0.997860962293127
44	0.999228226805800
45	0.994813384116637
46	0.999262789647937
47	0.999866090060440
48	0.998149821521656
49	0.996086186800022
50	0.998845333968144
51	0.995755986471669
52	1.00008645312954
53	0.996834726472298
54	0.996449972932668
55	0.997808086529220
56	0.999511294829397
57	1.00023106696064
58	0.998634443004095
59	0.999928286993944
60	1.00000243495414
61	0.999989318222440
62	0.999992732062418
63	0.999993596115260
64	0.999909129125530
65	0.999989082502037
66	0.999989184376532
67	0.999988127213073
68	0.999987881350106
69	0.999987711255519
70	0.999986928278888
71	0.999889501059961
72	0.999891394384037
73	0.999892918477501
74	0.999894076881195
75	0.999894893341820
76	0.999895404329076
77	0.999895637074829
78	0.999969565174729
79	0.999969485101577
80	0.999969318995783
81	0.999969091836984
82	0.999968822016434
83	0.999990265262710
84	0.999991843413330
85	0.999990735247588
86	0.999992010119821
87	0.999990700064831
88	0.999992036881758
89	0.999990633657399
90	0.999992062674806
91	0.999932792760156
92	0.999932438225062
93	0.999932126657626
94	0.999931852981742
95	0.999931614018365
96	0.999931404518386
97	0.999931223964841
98	0.999931065791693
99	0.999930927288487
100	0.999930801887896
101	0.999930689818293
102	0.999930587584465
103	0.999930494932142
104	0.999930405410322
105	0.999930321558647
106	0.999930239740322
107	0.999930160833091
108	0.999964472611267
109	0.999930008291417
110	0.999929110202243
111	0.999929859684515
112	0.999929786808516
113	0.999929715137070
114	0.999929644695268
115	0.999929576342365
116	0.999929509424588
117	0.999929444762234
118	0.999929381927539
119	0.999929321886653
120	1.00000003250728
121	0.999999998998894
122	0.999999987090361
123	1.00000000524272
124	0.999999989877196
125	1.00000001070791
126	1.00000000628446
127	0.999999996303916
128	1.00000000158832
129	0.999999995367187
130	1.00000000098082
131	0.999999995669346
132	1.00000000066604
133	0.999999996062990
134	1.00000000383978
135	1.00000000258508
136	0.999999998719861
137	0.999999990702548
138	0.999999997010894
139	0.999999998786674
140	0.999999998478444
141	0.999999999040386
142	0.999999998616403
143	1.00000000079293
144	1.00000000060309
145	1.00000000043577
146	1.00000000028472
147	1.00000000015086
148	1.00000000003304
149	0.999999999929481
150	0.999999999835524
151	0.999999999754823
152	0.999999999682071
153	0.999999999807970
154	0.999999998167310
155	0.999999998860612
156	0.999999998808266
157	0.999999998929436
158	0.999999998812830
159	0.999999998941283
160	0.999999998802307
161	0.999999998947707
162	0.999999998795623
163	0.999999998958311
164	0.999999998789926
165	0.999999998964906
166	0.999999998786047
167	0.999999998973510
168	0.999999998783938
169	0.999999998980500
170	0.999999999389810
171	0.999999995518201
172	0.999999998923503
173	0.999999998848899
174	0.999999998923948
175	0.999999998847199
176	0.999999998924418
177	0.999999998847334
178	0.999999998925956
179	0.999999998847437
180	0.999999998925638
181	0.999999998847094
182	0.999999998926203
183	0.999999998848955
184	0.999999998925759
185	0.999999998848633
186	0.999999998925120
187	0.999999998850047
188	0.999999998925537
189	0.999999998851352
190	0.999999997928868
191	0.999999998828648
192	0.999999998918376
193	0.999999998849805
194	0.999999998923252
195	0.999999998853711
196	0.999999997874029
197	0.999999997756650
198	0.999999998876414
199	0.999999998908387
200	0.999999998872940
201	0.999999998905959
202	0.999999998873712
203	0.999999997831818
204	0.999999997827387
205	0.999999998911609
206	0.999999998904299
207	0.999999998886758
208	0.999999998896082
209	0.999999998885222
210	0.999999998894971
211	0.999999998885787
212	0.999999998901330
213	0.999999998898735
214	0.999999998888430
215	0.999999998894123
216	0.999999998897850
217	0.999999998895937
218	0.999999999444845
219	0.999999991129782
220	0.999999998888930
221	0.999999998891204
222	0.999999998890826
223	0.999999998891434
224	0.999999998891064
225	0.999999998893817
226	0.999999998893578
227	0.999999998893362
228	0.999999998893172
229	0.999999998893004
230	0.999999998892856
231	0.999999998892724
232	0.999999999446302
233	0.999999997783279
234	0.999999998891258
235	0.999999998891157
236	0.999999998891377
237	0.999999998891166
238	0.999999998891398
239	0.999999998891146
240	0.999999998891410
241	0.999999998891135
242	0.999999998891428
243	0.999999998891125
244	0.999999998891440
245	0.999999998891116
246	0.999999998891457
247	0.999999998891112
248	0.999999998891469
249	0.999999998891106
250	0.999999998891478
251	0.999999998891103
252	0.999999998891487
253	0.999999998891100
254	0.999999998891492
255	0.999999998891098
256	0.999999998891496
257	0.999999998891099
258	0.999999998891499
259	0.999999998891097
260	0.999999998891547
261	0.999999998891202
262	0.999999998891451
263	0.999999998891171
264	0.999999998891437
265	0.999999998891169
266	0.999999998891434
267	0.999999998891171
268	0.999999997782897
269	0.999999998891174
270	0.999999998891375
271	0.999999998891213
272	0.999999995565647
273	0.999999995565615
274	0.999999995565585
275	0.999999995565557
276	0.999999995565531
277	0.999999995565506
278	0.999999995565483
279	0.999999995565462
280	0.999999997782721
281	0.999999998891314
282	0.999999998891266
283	0.999999997782695
284	0.999999997782688
285	0.999999997782681
286	0.999999997782675
287	0.999999997782669
288	0.999999997782664
289	0.999999997782659
290	0.999999997782655
291	0.999999997782651
292	0.999999997782647
293	0.999999997782644
294	0.999999997782641
295	0.999999997782638
296	0.999999997782636
297	0.999999997782634
298	0.999999997782632
299	0.999999997782630
300	0.999999997782628
301	0.999999997782627
302	0.999999997782626
303	0.999999997782625
304	0.999999997782624
305	0.999999997782623
306	0.999999997782622
307	0.999999997782621
308	0.999999997782621
309	0.999999995565241
310	0.999999995565240
311	0.999999995565239
312	0.999999995565238
313	0.999999995565237
314	0.999999995565237
315	0.999999995565236
316	0.999999995565236
317	0.999999995565235
318	0.999999995565235
319	0.999999991130469
320	0.999999991130469
321	0.999999991130468
322	0.999999991130468
323	0.999999991130467
324	0.999999991130467
325	0.999999991130466
326	0.999999991130466
327	0.999999991130466
328	0.999999991130465
329	0.999999991130465
330	0.999999991130465
331	0.999999991130464
332	0.999999991130464
333	0.999999991130464
334	0.999999991130464
335	0.999999991130463
336	0.999999991130463
337	0.999999991130463
338	0.999999991130463
339	0.999999991130463
340	0.999999991130462
341	0.999999991130462
342	0.999999991130462
343	0.999999991130462
344	0.999999991130462
345	0.999999991130461
346	0.999999991130461
347	0.999999991130461
348	0.999999991130461
349	0.999999991130461
350	0.999999991130461
351	0.999999991130461
352	0.999999991130460
353	0.999999991130460
354	0.999999991130460
355	0.999999991130460
356	0.999999991130460
357	0.999999991130460
358	0.999999991130460
359	0.999999991130460
360	0.999999991130460
361	0.999999991130460
362	0.999999991130460
363	0.999999991130459
364	0.999999991130459
365	0.999999991130459
366	0.999999991130459
367	0.999999991130459
368	0.999999991130459
369	0.999999991130459
370	0.999999991130459
371	0.999999991130459
372	0.999999991130459
373	0.999999991130459
374	0.999999991130459
375	0.999999991130459
376	0.999999991130459
377	0.999999991130459
378	0.999999991130459
379	0.999999991130459
380	0.999999991130459
381	0.999999991130459
382	0.999999991130459
383	0.999999991130459
384	0.999999991130459
385	0.999999991130459
386	0.999999991130459
387	0.999999991130459
388	0.999999991130459
389	0.999999991130459
390	0.999999991130459
391	0.999999991130459
392	0.999999991130459
393	0.999999991130459
394	0.999999991130459
395	0.999999991130459
396	0.999999991130459
397	0.999999991130459
398	0.999999991130459
399	0.999999991130459
400	0.999999991130459
401	0.999999991130459
402	0.999999991130459
403	0.999999991130459
404	0.999999991130459
405	0.999999991130459
406	0.999999991130459
407	0.999999991130459
408	0.999999991130459
409	0.999999991130459
410	0.999999991130459
411	0.999999991130459
412	0.999999991130459
413	0.999999991130459
414	0.999999991130459
415	0.999999991130459
416	0.999999991130459
417	0.999999991130459
418	0.999999991130459
419	0.999999991130459
420	0.999999991130459
421	0.999999991130459
422	0.999999991130459
423	0.999999991130459
424	0.999999991130459
425	0.999999991130459
426	0.999999991130459
427	0.999999991130459
428	0.999999991130459
429	0.999999991130459
430	0.999999991130459
431	0.999999991130459
432	0.999999991130459
433	0.999999991130459
434	0.999999991130459
435	0.999999991130459
436	0.999999991130459
437	0.999999991130459
438	0.999999991130459
439	0.999999991130459
440	0.999999991130459
441	0.999999991130459
442	0.999999991130459
443	0.999999991130459
444	0.999999991130459
445	0.999999991130459
446	0.999999991130459
447	0.999999991130459
448	0.999999991130459
449	0.999999991130459
450	0.999999991130459
451	0.999999991130459
452	0.999999991130459
453	0.999999991130459
454	0.999999991130459
455	0.999999991130459
456	0.999999991130459
457	0.999999991130459
458	0.999999991130459
459	0.999999991130459
460	0.999999991130459
461	0.999999991130459
462	0.999999991130459
463	0.999999991130459
464	0.999999991130459
465	0.999999991130459
466	0.999999991130459
467	0.999999991130459
468	0.999999991130459
469	0.999999991130459
470	0.999999991130459
471	0.999999991130459
472	0.999999991130459
473	0.999999991130459
474	0.999999991130459
475	0.999999991130459
476	0.999999991130459
477	0.999999991130459
478	0.999999991130459
479	0.999999991130459
480	0.999999991130459
481	0.999999991130459
482	0.999999991130459
483	0.999999991130459
484	0.999999991130459
485	0.999999991130459
486	0.999999991130459
487	0.999999991130459
488	0.999999991130459
489	0.999999991130459
490	0.999999991130459
491	0.999999991130459
492	0.999999991130459
493	0.999999991130459
494	0.999999991130459
495	0.999999991130459
496	0.999999991130459
497	0.999999991130459
498	0.999999991130459
499	0.999999991130459
500	0.999999991130459

==> lambda_i3_m2.txt <==
1	0.129310676004407
2	0.998997208001061
3	0.998409309192033
4	0.998781147299559
5	0.998793760699535
6	0.998392415409072
7	0.994406019512882
8	0.995020991739073
9	0.994846183616251
10	0.994579726486494
11	0.994590771674101
12	0.995165580443049
13	0.995251249874767
14	0.994697527148077
15	0.994385955576411
16	0.995225620707893
17	0.995208509390784
18	0.995195689682858
19	0.995513032122687
20	0.993806387237544
21	0.993278514442653
22	0.992449486527381
23	0.975133360617827
24	0.989601334878847
25	0.979603701532636
26	0.957507948984592
27	0.992650480947543
28	0.899318065224096
29	0.996280433540610
30	0.982875467690435
31	0.996127682095244
32	0.949159610455026
33	0.994160635906350
34	0.875148953771145
35	0.997870792383914
36	0.588125934411999
37	0.998954053933486
38	1.00012840354817
39	0.998516557399418
40	0.969441945363060
41	0.999202267545714
42	0.985819419482471
43	0.974275305530991
44	0.990374885426638
45	0.955348411384462
46	0.994214881433796
47	0.755355878513517
48	0.992152068448838
49	0.993556380942252
50	0.949293845287048
51	0.993625111935331
52	0.945543500703077
53	0.997930515072552
54	0.924858722921674
55	0.960493365025401
56	1.00097050828719
57	0.987068350622988
58	0.998695495240776
59	0.975177211244505
60	0.999198489989251
61	0.986275735213452
62	0.998766687245214
63	0.996288961860740
64	0.998541471095182
65	0.979485380943275
66	0.999593353600032
67	0.999400519603894
68	0.998406478055755
69	0.970599575869277
70	1.00020727835081
71	1.00291316065332
72	1.00073660599167
73	1.00390077396463
74	1.02517802457167
75	0.997573955517289
76	0.986033892867763
77	0.999948108911414
78	0.999980873732268
79	0.999986083973310
80	0.999986897483931
81	0.999987616831770
82	0.999988270077976
83	0.999988877760906
84	0.999989445964237
85	0.999989979235621
86	0.999990474274218
87	0.999990931358335
88	0.999991345592433
89	0.999991716334938
90	0.999984083369556
91	0.999984642818456
92	0.999985114531737
93	0.999985500339325
94	0.999985807837191
95	0.999986042466436
96	0.999986213304434
97	0.999986328886824
98	0.999995958306999
99	0.999995973219252
100	0.999995971899517
101	0.999995958826710
102	0.999991873124347
103	0.999991816301408
104	0.999991751895823
105	0.999991683868691
106	0.999991615746965
107	0.999991548693002
108	0.999991485610996
109	0.999991427344065
110	0.999991374568411
111	0.999991327929578
112	0.999991287302158
113	0.999991252358725
114	0.999991222960508
115	0.999991198840220
116	0.999991179352662
117	0.999982327819424
118	0.999982303654510
119	0.999982285366973
120	0.999982272011797
121	0.999982262503229
122	0.999982255690836
123	0.999982251414327
124	0.999982248541187
125	0.999982246657759
126	0.999964491034903
127	0.999964489260483
128	0.999964487072450
129	0.999964485033131
130	0.999964482798800
131	0.999928959068074
132	0.999928950929507
133	0.999928942004142
134	0.999928930791575
135	0.999928918793063
136	0.999928906123337
137	0.999928893013010
138	0.999928878624203
139	0.999928864327709
140	0.999928849068046
141	0.999928834609400
142	0.999928820198198
143	0.999928805736599
144	0.999928791979999
145	0.999928778652455
146	0.999928765971092
147	0.999928754055768
148	0.999928742650871
149	0.999928732146525
150	0.999928722268627
151	0.999928713284378
152	0.999928704905023
153	0.999928697370750
154	0.999928690460604
155	1.00000000055065
156	1.00000000039291
157	0.999999999873119
158	0.999999999802997
159	0.999999999729886
160	0.999999999542658
161	0.999999999451705
162	1.00000000001452
163	1.00000000017603
164	0.999999999800246
165	0.999999999893754
166	0.999999999369830
167	0.999999999816944
168	0.999999999212724
169	0.999999999906442
170	0.999999999799398
171	0.999999999814431
172	0.999999999700199
173	0.999999999843686
174	0.999999999846851
175	0.999999999688222
176	0.999999999364859
177	0.999999999676474
178	0.999999999349934
179	0.999999999877187
180	0.999999999749736
181	0.999999999868916
182	0.999999999731864
183	0.999999999729040
184	0.999999999862121
185	0.999999999724169
186	0.999999999445735
187	0.999999999721692
188	0.999999999860285
189	0.999999999720183
190	0.999999999442013
191	0.999999999859571
192	0.999999999720097
193	0.999999999442384
194	0.999999999860110
195	0.999999999860362
196	0.999999999720995
197	0.999999999445102
198	0.999999999860671
199	0.999999999861183
200	0.999999999722553
201	0.999999999447921
202	0.999999999861382
203	0.999999999747205
204	0.999999999853231
205	0.999999999726418
206	0.999999999859916
207	0.999999999443888
208	0.999999999721432
209	0.999999999859932
210	0.999999999719986
211	0.999999998879834
212	0.999999999859303
213	0.999999999718532
214	0.999999999470802
215	0.999999999468900
216	0.999999999855316
217	0.999999999721302
218	0.999999999859757
219	0.999999998883293
220	0.999999999442082
221	0.999999999459552
222	0.999999999440910
223	0.999999999862013
224	0.999999999722009
225	0.999999999722132
226	0.999999999860577
227	0.999999999453245
228	0.999999999862317
229	0.999999999721496
230	0.999999999861285
231	0.999999999725243
232	0.999999999725239
233	0.999999999860882
234	0.999999999723072
235	0.999999999861218
236	0.999999999445074
237	0.999999999722243
238	0.999999999723851
239	0.999999999862239
240	0.999999999723199
241	0.999999999723148
242	0.999999999861349
243	0.999999999445634
244	0.999999999861306
245	0.999999999723270
246	0.999999999723227
247	0.999999999723191
248	0.999999999861580
249	0.999999999446631
250	0.999999999861417
251	0.999999999722960
252	0.999999999722936
253	0.999999999861481
254	0.999999995566997
255	0.999999999445672
256	0.999999999445862
257	0.999999999861528
258	0.999999999723058
259	0.999999999723026
260	0.999999999861505
261	0.999999997784071
262	0.999999999722974
263	0.999999999861500
264	0.999999999722987
265	0.999999999445988
266	0.999999999861489
267	0.999999991135713
268	0.999999999722961
269	0.999999999723006
270	0.999999999861480
271	0.999999997783937
272	0.999999999861528
273	0.999999999722996
274	0.999999999723013
275	0.999999999722987
276	0.999999999861509
277	0.999999999445992
278	0.999999999723012
279	0.999999999861490
280	0.999999991135931
281	0.999999999723044
282	0.999999999861483
283	0.999999999446011
284	0.999999999722982
285	0.999999999861507
286	0.999999999445985
287	0.999999999723006
288	0.999999999722980
289	0.999999999861505
290	0.999999999445980
291	0.999999999446049
292	0.999999999446046
293	0.999999999446042
294	0.999999999861486
295	0.999999998891984
296	0.999999999446033
297	0.999999999722984
298	0.999999999861504
299	0.999999998891977
300	0.999999999446022
301	0.999999997783956
302	0.999999999446018
303	0.999999999445996
304	0.999999999722991
305	0.999999999446012
306	0.999999999723001
307	0.999999999722991
308	0.999999999446008
309	0.999999999446007
310	0.999999999446006
311	0.999999999446005
312	0.999999999446004
313	0.999999999446003
314	0.999999999446002
315	0.999999999446002
316	0.999999999446001
317	0.999999999723000
318	0.999999999723002
319	0.999999999723000
320	0.999999999723001
321	0.999999999723000
322	0.999999999723001
323	0.999999999723000
324	0.999999999722999
325	0.999999999722999
326	0.999999999722999
327	0.999999999722999
328	0.999999999722999
329	0.999999999722999
330	0.999999999445998
331	0.999999999445998
332	0.999999999445998
333	0.999999999445998
334	0.999999999445998
335	0.999999999445998
336	0.999999999445998
337	0.999999999445998
338	0.999999999445998
339	0.999999999445998
340	0.999999999445998
341	0.999999999445998
342	0.999999999445998
343	0.999999999445998
344	0.999999999445998
345	0.999999998891996
346	0.999999998891996
347	0.999999998891996
348	0.999999998891996
349	0.999999998891996
350	0.999999998891996
351	0.999999998891996
352	0.999999998891996
353	0.999999997783992
354	0.999999997783992
355	0.999999997783992
356	0.999999997783992
357	0.999999997783992
358	0.999999997783992
359	0.999999995567983
360	0.999999995567983
361	0.999999995567983
362	0.999999995567983
363	0.999999991135966
364	0.999999991135966
365	0.999999991135966
366	0.999999991135965
367	0.999999991135965
368	0.999999991135965
369	0.999999991135965
370	0.999999991135965
371	0.999999991135965
372	0.999999991135965
373	0.999999991135965
374	0.999999991135965
375	0.999999991135965
376	0.999999991135964
377	0.999999991135964
378	0.999999991135964
379	0.999999991135964
380	0.999999991135964
381	0.999999991135964
382	0.999999991135964
383	0.999999991135964
384	0.999999991135964
385	0.999999991135964
386	0.999999991135964
387	0.999999991135964
388	0.999999991135964
389	0.999999991135964
390	0.999999991135964
391	0.999999991135964
392	0.999999991135964
393	0.999999991135964
394	0.999999991135964
395	0.999999991135964
396	0.999999991135964
397	0.999999991135964
398	0.999999991135964
399	0.999999991135964
400	0.999999991135963
401	0.999999991135963
402	0.999999991135963
403	0.999999991135964
404	0.999999991135963
405	0.999999991135963
406	0.999999991135963
407	0.999999991135963
408	0.999999991135963
409	0.999999991135963
410	0.999999991135963
411	0.999999991135963
412	0.999999991135963
413	0.999999991135963
414	0.999999991135963
415	0.999999991135963
416	0.999999991135964
417	0.999999991135963
418	0.999999991135964
419	0.999999991135964
420	0.999999991135963
421	0.999999991135963
422	0.999999991135963
423	0.999999991135963
424	0.999999991135963
425	0.999999991135963
426	0.999999991135963
427	0.999999991135963
428	0.999999991135963
429	0.999999991135963
430	0.999999991135963
431	0.999999991135963
432	0.999999991135964
433	0.999999991135963
434	0.999999991135963
435	0.999999991135963
436	0.999999991135963
437	0.999999991135963
438	0.999999991135963
439	0.999999991135963
440	0.999999991135964
441	0.999999991135963
442	0.999999991135963
443	0.999999991135963
444	0.999999991135963
445	0.999999991135964
446	0.999999991135964
447	0.999999991135964
448	0.999999991135964
449	0.999999991135964
450	0.999999991135963
451	0.999999991135963
452	0.999999991135964
453	0.999999991135963
454	0.999999991135964
455	0.999999991135963
456	0.999999991135963
457	0.999999991135963
458	0.999999991135963
459	0.999999991135964
460	0.999999991135963
461	0.999999991135963
462	0.999999991135964
463	0.999999991135963
464	0.999999991135963
465	0.999999991135963
466	0.999999991135964
467	0.999999991135963
468	0.999999991135963
469	0.999999991135963
470	0.999999991135963
471	0.999999991135963
472	0.999999991135964
473	0.999999991135963
474	0.999999991135964
475	0.999999991135963
476	0.999999991135963
477	0.999999991135964
478	0.999999991135964
479	0.999999991135963
480	0.999999991135963
481	0.999999991135963
482	0.999999991135963
483	0.999999991135963
484	0.999999991135964
485	0.999999991135963
486	0.999999991135964
487	0.999999991135964
488	0.999999991135963
489	0.999999991135963
490	0.999999991135964
491	0.999999991135963
492	0.999999991135963
493	0.999999991135964
494	0.999999991135963
495	0.999999991135963
496	0.999999991135963
497	0.999999991135963
498	0.999999991135963
499	0.999999991135964
500	0.999999991135963

==> mb_mpc_feasible_polytope.txt <==
A B
-1 0
-0.96 -0.04
-0.92 -0.08
-0.88 -0.12
-0.88 -0.16
-0.84 -0.2
-0.8 -0.24
-0.76 -0.28
-0.72 -0.32
-0.68 -0.36
-0.68 -0.4
-0.64 -0.44
-0.6 -0.48
-0.56 -0.52
-0.52 -0.56
-0.48 -0.6
-0.44 -0.64
-0.4 -0.68
-0.36 -0.72
-0.32 -0.76
-0.28 -0.8
-0.24 -0.84
-0.2 -0.88
-0.16 -0.92
-0.12 -0.92
-0.08 -0.88
-0.04 -0.88
0 -0.84
0.04 -0.8
0.08 -0.8
0.16 -0.76
0.2 -0.72
0.24 -0.72
0.28 -0.68
0.32 -0.68
0.36 -0.64
0.4 -0.64
0.44 -0.64
0.48 -0.6
0.52 -0.6
0.56 -0.6
0.6 -0.56
0.64 -0.56
0.68 -0.56
0.72 -0.56
0.76 -0.56
0.8 -0.56
0.84 -0.56
0.88 -0.56
0.92 -0.56
0.96 -0.56
1 -0.56
1 -0.52
1 -0.48
1 -0.44
1 -0.4
1 -0.36
1 -0.32
1 -0.28
1 -0.24
1 -0.2
1 -0.16
1 -0.12
1 -0.08
1 -0.04
1 0
0.96 0.04
0.92 0.08
0.88 0.16
0.84 0.2
0.8 0.24
0.76 0.28
0.72 0.32
0.68 0.36
0.68 0.4
0.64 0.44
0.6 0.48
0.56 0.52
0.52 0.56
0.48 0.6
0.44 0.64
0.4 0.68
0.36 0.72
0.32 0.76
0.28 0.8
0.24 0.84
0.2 0.88
0.16 0.92
0.12 0.92
0.08 0.88
0.04 0.88
0 0.84
-0.04 0.8
-0.08 0.8
-0.12 0.76
-0.16 0.76
-0.24 0.72
-0.32 0.68
-0.36 0.64
-0.4 0.64
-0.44 0.64
-0.48 0.6
-0.52 0.6
-0.56 0.6
-0.64 0.56
-0.68 0.56
-0.72 0.56
-0.76 0.56
-0.8 0.56
-0.84 0.56
-0.88 0.56
-0.92 0.56
-0.96 0.56
-1 0.56
-1 0.52
-1 0.48
-1 0.44
-1 0.4
-1 0.36
-1 0.32
-1 0.28
-1 0.24
-1 0.2
-1 0.16
-1 0.12
-1 0.08
-1 0.04
-1 0


==> mb_x0_1_buffer_costs.txt <==
A B
1 27.309
2 26.923
3 26.519
4 26.1
5 25.665
6 25.209
7 24.73
8 24.23
9 23.71
10 23.17
11 22.612
12 22.036
13 21.445
14 20.839
15 20.22
16 19.589
17 18.948
18 18.299
19 17.644
20 16.983
21 16.32
22 15.657
23 14.995
24 14.338
25 13.687
26 13.045
27 12.416
28 11.802
29 11.206
30 10.632
31 10.082
32 9.6053
33 9.1453
34 8.7023
35 8.2765
36 7.8679
37 7.4763
38 7.1019
39 6.7446
40 6.4042
41 6.0807
42 5.7741
43 5.4842
44 5.2101
45 4.9514
46 4.7077
47 4.4784
48 4.2629
49 4.0605
50 3.8707
51 3.6927
52 3.5256
53 3.3687
54 3.2212
55 3.0821
56 2.9505
57 2.8257
58 2.7066
59 2.5923
60 2.4819
61 2.3746
62 2.2695
63 2.1657
64 2.0626
65 1.9593
66 1.8554
67 1.7502
68 1.6434
69 1.5346
70 1.4237
71 1.3107
72 1.1956
73 1.0789
74 0.9611
75 0.84297
76 0.77158
77 0.70493
78 0.64285
79 0.58515
80 0.53166
81 0.48218
82 0.43651
83 0.39447
84 0.35586
85 0.32047
86 0.28813
87 0.25863
88 0.23179
89 0.20743
90 0.18538
91 0.16546
92 0.14752
93 0.13139
94 0.11694
95 0.10401
96 0.092475
97 0.082213
98 0.073103
99 0.065037
100 0.057913
101 0.051634
102 0.046115
103 0.041273
104 0.037034
105 0.033331
106 0.030101
107 0.027287
108 0.02484
109 0.022712
110 0.020862
111 0.019253
112 0.017852
113 0.01663
114 0.01556
115 0.01462
116 0.013789
117 0.013051
118 0.01239
119 0.011793
120 0.01125
121 0.010749
122 0.010285
123 0.0098498
124 0.0094384
125 0.0090459
126 0.0086693
127 0.0083054
128 0.0079541
129 0.0076086
130 0.0072721
131 0.0069433
132 0.0066209
133 0.0063043
134 0.005995
135 0.0056917
136 0.0053947
137 0.0051054
138 0.0048229
139 0.0045481
140 0.0042814
141 0.004023
142 0.0037733
143 0.0035326
144 0.003301
145 0.0030789
146 0.0028664
147 0.0026634
148 0.0024702
149 0.0022866
150 0.0021127
151 0.0019483
152 0.0017933
153 0.0016475
154 0.0015107
155 0.0013826
156 0.001263
157 0.0011516
158 0.0010481
159 0.00095211
160 0.00086334
161 0.00078143
162 0.00070603
163 0.00063679
164 0.00057336
165 0.00051539
166 0.00046253
167 0.00041446
168 0.00037085
169 0.00033137
170 0.00029573
171 0.00026362
172 0.00023478
173 0.00020893
174 0.00018582
175 0.0001652
176 0.00014687
177 0.0001306
178 0.0001162
179 0.00010348
180 9.2276e-05
181 8.2429e-05
182 7.3792e-05
183 6.6234e-05
184 5.9632e-05
185 5.3874e-05
186 4.886e-05
187 4.4499e-05
188 4.0707e-05
189 3.741e-05
190 3.4544e-05
191 3.2047e-05
192 2.9868e-05
193 2.796e-05
194 2.6282e-05
195 2.4799e-05
196 2.3481e-05
197 2.2299e-05
198 2.1776e-05
199 2.0258e-05
200 1.9365e-05
201 1.8531e-05
202 1.7747e-05
203 1.7007e-05
204 1.6299e-05
205 1.7228e-05
206 1.4961e-05
207 1.4329e-05
208 1.6256e-05
209 1.3121e-05
210 1.2505e-05
211 1.1922e-05
212 1.1351e-05
213 1.2499e-05
214 1.0251e-05
215 9.7055e-06
216 9.9176e-06
217 8.7036e-06
218 8.1779e-06
219 7.696e-06
220 7.23e-06
221 8.0587e-06
222 6.3457e-06
223 7.3292e-06
224 5.5462e-06
225 5.147e-06
226 4.7803e-06
227 5.2517e-06
228 4.1168e-06
229 3.7905e-06
230 3.4937e-06
231 3.9603e-06
232 2.9711e-06
233 2.7084e-06
234 2.4771e-06
235 2.8693e-06
236 2.0817e-06
237 1.8768e-06
238 1.7043e-06
239 2.1283e-06
240 1.4088e-06
241 1.2645e-06
242 1.1392e-06
243 1.4572e-06
244 9.2146e-07
245 1.3643e-06
246 7.446e-07
247 6.6362e-07
248 5.9225e-07
249 8.1602e-07
250 4.9736e-07
251 4.2019e-07
252 5.6382e-07
253 3.5564e-07
254 3.0551e-07
255 2.6228e-07
256 4.4872e-07
257 2.0852e-07
258 6.7136e-07
259 1.8814e-07
260 1.5082e-07
261 1.3192e-07
262 1.7215e-07
263 1.0713e-07
264 2.0487e-07
265 9.49e-08
266 7.9744e-08
267 3.3219e-07
268 6.9759e-08
269 1.1672e-06
270 6.8084e-08
271 5.3928e-08
272 3.9382e-07
273 5.9421e-08
274 4.7371e-08
275 4.2676e-08
276 3.4871e-07
277 6.4874e-08
278 4.4174e-08
279 3.5633e-08
280 4.052e-07
281 3.3629e-08
282 2.1168e-06
283 4.4617e-08
284 3.2606e-08
285 2.7111e-08
286 9.9291e-08
287 2.675e-08
288 2.3629e-08
289 1.0754e-07
290 2.4514e-08
291 2.069e-08
292 7.1477e-07
293 2.0363e-08
294 7.788e-07
295 1.4009e-07
296 2.6532e-08
297 1.8129e-08
298 1.5031e-05
299 5.4609e-06
300 1.859e-08
301 1.3455e-08
302 9.1628e-06
303 3.9907e-08
304 1.9139e-08
305 8.9607e-09
306 1.3359e-07
307 6.9471e-08
308 1.14e-08
309 1.7613e-06
310 5.7637e-09
311 7.6592e-09
312 9.9844e-06
313 2.3902e-08
314 4.7308e-09
315 3.6935e-09
316 5.1933e-09
317 9.0457e-06
318 8.1037e-09
319 4.9659e-09
320 8.9023e-06
321 3.9467e-08
322 5.1323e-09
323 1.6634e-09
324 6.5266e-09
325 1.5171e-09
326 2.9765e-07
327 7.7139e-09
328 3.0377e-06
329 1.0053e-09
330 4.2332e-07
331 4.1982e-09
332 1.535e-09
333 4.512e-06
334 1.3719e-07
335 6.811e-10
336 1.4109e-06
337 1.0862e-08
338 3.856e-06
339 4.4106e-09
340 1.1348e-05
341 2.0564e-07
342 2.2517e-07
343 8.5999e-09
344 9.7126e-10
345 6.2471e-07
346 2.7455e-08
347 1.7097e-05
348 5.9337e-07
349 1.4932e-07
350 2.3301e-09
351 9.9868e-06
352 3.446e-08
353 1.7143e-09
354 8.3801e-06
355 2.1787e-09
356 7.6457e-07
357 3.3654e-07
358 4.7657e-10
359 1.5376e-07
360 1.265e-07
361 7.6336e-09
362 2.8705e-06
363 5.0685e-11
364 4.8604e-11
365 2.1767e-10
366 8.4962e-07
367 8.2131e-10
368 2.8436e-07
369 2.3429e-07
370 1.2156e-09
371 4.4923e-07
372 3.812e-08
373 3.5234e-09
374 2.051e-06
375 1.3647e-08
376 2.1054e-05
377 9.7245e-07
378 2.335e-11
379 2.6868e-11
380 2.2616e-08
381 7.0137e-11
382 4.8402e-08
383 3.8138e-09
384 1.7561e-06
385 1.0921e-08
386 1.4149e-05
387 8.1061e-07
388 6.1811e-07
389 1.4628e-08
390 4.2474e-09
391 1.671e-05
392 1.1066e-07
393 9.5226e-09
394 6.6428e-11
395 2.2636e-08
396 1.1589e-05
397 1.6418e-07
398 1.8097e-07
399 1.0656e-08
400 5.9396e-10
401 6.7373e-07
402 1.5823e-08
403 4.534e-09
404 2.9629e-10
405 1.409e-07
406 7.2828e-09
407 5.5094e-06
408 2.175e-07
409 1.7089e-07
410 4.0213e-09
411 1.159e-05
412 1.92e-07
413 2.0382e-07
414 6.7822e-09
415 1.628e-05
416 3.8679e-07
417 4.7056e-07
418 4.6213e-09
419 1.876e-06
420 6.0252e-11
421 1.2354e-07
422 4.028e-09
423 3.2338e-06
424 2.8755e-07
425 2.6279e-08
426 2.4081e-09
427 1.4429e-06
428 5.7866e-08
429 9.206e-10
430 2.2493e-06
431 5.1267e-08
432 1.15e-08
433 2.6562e-10
434 9.6951e-08
435 9.8467e-08
436 3.1091e-09
437 3.4109e-06
438 2.2863e-07
439 8.8471e-08
440 7.0283e-09
441 2.5682e-06
442 9.724e-12
443 5.1359e-09
444 1.0322e-05
445 3.2977e-07
446 4.0143e-07
447 5.8908e-09
448 2.4908e-06
449 7.6395e-09
450 1.3753e-05
451 5.1736e-07
452 6.0629e-07
453 9.1502e-09
454 3.9817e-06
455 5.0836e-08
456 2.8734e-09
457 3.3779e-06
458 2.1114e-07
459 1.0235e-07
460 7.9032e-09
461 3.0841e-06
462 4.4214e-09
463 1.6949e-06
464 7.2067e-08
465 6.7549e-09
466 3.0418e-06
467 9.8506e-08
468 3.5356e-09
469 3.4496e-06
470 2.6422e-07
471 7.7968e-08
472 6.3092e-09
473 2.7627e-06
474 4.2073e-08
475 2.2563e-09
476 2.729e-06
477 1.6551e-07
478 8.7119e-08
479 6.4286e-09
480 2.4101e-06
481 8.8839e-14
482 1.3293e-10
483 5.7808e-07
484 3.9152e-09
485 1.4444e-06
486 3.0146e-15
487 1.7753e-14
488 6.494e-11
489 3.3171e-07
490 2.4264e-11
491 8.8308e-09
492 3.2521e-06
493 7.0016e-11
494 2.5869e-08
495 1.1584e-05
496 5.0308e-09
497 4.7113e-06
498 3.7392e-07
499 9.1296e-08
500 7.5858e-09


==> mb_x0_1_buffer_state_space_closed_loop.txt <==
A B C
0.8 0 0.37573
0.8 -0.013259 0.37573
0.79959 -0.026666 0.37573
0.79875 -0.040212 0.37573
0.7975 -0.053887 0.37573
0.79581 -0.06768 0.37573
0.7937 -0.081583 0.37573
0.79115 -0.095588 0.37573
0.78816 -0.10969 0.37573
0.78473 -0.12387 0.37573
0.78086 -0.13814 0.37573
0.77654 -0.15249 0.37573
0.77178 -0.16691 0.37573
0.76656 -0.18139 0.37573
0.76089 -0.19594 0.37573
0.75477 -0.21056 0.37573
0.74819 -0.22523 0.37573
0.74115 -0.23997 0.37573
0.73365 -0.25477 0.37573
0.72569 -0.26963 0.37573
0.71727 -0.28456 0.37573
0.70837 -0.29955 0.37573
0.69901 -0.31461 0.37573
0.68918 -0.32974 0.37573
0.67888 -0.34494 0.37573
0.6681 -0.36023 0.37573
0.65684 -0.3756 0.37573
0.6451 -0.39105 0.37573
0.63288 -0.40661 0.37573
0.62018 -0.42226 0.37573
0.60698 -0.43802 0.852
0.59329 -0.43901 0.85003
0.57957 -0.43988 0.84772
0.56583 -0.44062 0.84509
0.55206 -0.44126 0.84214
0.53827 -0.44178 0.83887
0.52446 -0.44219 0.83529
0.51064 -0.4425 0.8314
0.49682 -0.4427 0.82721
0.48298 -0.44279 0.82272
0.46915 -0.44278 0.81794
0.45531 -0.44267 0.81287
0.44147 -0.44247 0.81287
0.42765 -0.44199 0.81287
0.41384 -0.44124 0.81287
0.40005 -0.4402 0.81287
0.38629 -0.43885 0.81287
0.37258 -0.43719 0.81287
0.35891 -0.43519 0.81287
0.34531 -0.43286 0.81287
0.33179 -0.43016 0.81287
0.31835 -0.42709 0.81287
0.305 -0.42363 0.81287
0.29176 -0.41976 0.81287
0.27864 -0.41548 0.81287
0.26566 -0.41076 0.81287
0.25282 -0.40559 0.81287
0.24015 -0.39995 0.81287
0.22765 -0.39383 0.81287
0.21534 -0.38722 0.81287
0.20324 -0.38008 0.81287
0.19136 -0.37242 0.81287
0.17973 -0.36421 0.81287
0.16834 -0.35544 0.81287
0.15724 -0.34609 0.81287
0.14642 -0.33615 0.81287
0.13592 -0.3256 0.81287
0.12574 -0.31443 0.81287
0.11592 -0.30263 0.81287
0.10646 -0.29018 0.81287
0.097391 -0.27707 0.81287
0.088733 -0.26329 0.81287
0.080505 -0.24882 0.81287
0.07273 -0.23366 0.81287
0.065428 -0.21779 0.63547
0.058622 -0.20675 0.61073
0.052161 -0.19594 0.58603
0.046038 -0.18536 0.56147
0.040245 -0.17504 0.53708
0.034775 -0.16497 0.51294
0.02962 -0.15518 0.48909
0.024771 -0.14566 0.46559
0.020219 -0.13644 0.44247
0.015955 -0.1275 0.41978
0.01197 -0.11887 0.39755
0.0082557 -0.11053 0.37582
0.0048015 -0.1025 0.3546
0.0015984 -0.094773 0.33394
-0.0013633 -0.087349 0.31384
-0.0040929 -0.080228 0.29432
-0.0066 -0.07341 0.27541
-0.0088941 -0.066891 0.25711
-0.010984 -0.060669 0.23942
-0.01288 -0.054739 0.22237
-0.014591 -0.049098 0.20594
-0.016125 -0.04374 0.19015
-0.017492 -0.038661 0.17499
-0.0187 -0.033854 0.16046
-0.019758 -0.029313 0.14655
-0.020674 -0.025031 0.13327
-0.021456 -0.021002 0.1206
-0.022113 -0.017219 0.10853
-0.022651 -0.013674 0.097065
-0.023078 -0.01036 0.086181
-0.023402 -0.0072693 0.075871
-0.023629 -0.0043941 0.066122
-0.023766 -0.0017266 0.05692
-0.02382 0.00074092 0.048252
-0.023797 0.0030163 0.040103
-0.023703 0.0051074 0.032458
-0.023543 0.0070219 0.025302
-0.023324 0.0087677 0.018619
-0.02305 0.010352 0.012393
-0.022726 0.011783 0.0066087
-0.022358 0.013068 0.0012488
-0.02195 0.014214 -0.0037025
-0.021506 0.015228 -0.0082616
-0.02103 0.016118 -0.012445
-0.020526 0.016889 -0.016268
-0.019998 0.01755 -0.019747
-0.01945 0.018106 -0.022898
-0.018884 0.018564 -0.025736
-0.018304 0.01893 -0.028278
-0.017712 0.019209 -0.030537
-0.017112 0.019409 -0.032529
-0.016506 0.019533 -0.034268
-0.015895 0.019588 -0.035769
-0.015283 0.019579 -0.037044
-0.014671 0.019511 -0.038108
-0.014061 0.019388 -0.038973
-0.013456 0.019215 -0.039653
-0.012855 0.018997 -0.040159
-0.012261 0.018737 -0.040503
-0.011676 0.01844 -0.040696
-0.0111 0.01811 -0.04075
-0.010534 0.017749 -0.040675
-0.0099791 0.017362 -0.040481
-0.0094365 0.016951 -0.040178
-0.0089068 0.01652 -0.039776
-0.0083906 0.016071 -0.039282
-0.0078883 0.015608 -0.038707
-0.0074006 0.015133 -0.038057
-0.0069277 0.014648 -0.03734
-0.0064699 0.014155 -0.036564
-0.0060276 0.013657 -0.035736
-0.0056008 0.013155 -0.034862
-0.0051897 0.012652 -0.033949
-0.0047943 0.012149 -0.033002
-0.0044147 0.011647 -0.032027
-0.0040507 0.011148 -0.031028
-0.0037023 0.010653 -0.030012
-0.0033694 0.010164 -0.028981
-0.0030518 0.0096812 -0.027941
-0.0027493 0.0092059 -0.026896
-0.0024616 0.008739 -0.025849
-0.0021885 0.0082813 -0.024803
-0.0019297 0.0078334 -0.023761
-0.0016849 0.0073959 -0.022727
-0.0014538 0.0069695 -0.021703
-0.001236 0.0065545 -0.020691
-0.0010312 0.0061514 -0.019693
-0.00083893 0.0057604 -0.018712
-0.00065891 0.0053819 -0.01775
-0.00049073 0.005016 -0.016806
-0.00033398 0.0046628 -0.015884
-0.00018827 0.0043226 -0.014985
-5.3186e-05 0.0039953 -0.014108
7.1667e-05 0.0036809 -0.013256
0.0001867 0.0033795 -0.012428
0.00029231 0.0030909 -0.011627
0.00038889 0.002815 -0.010851
0.00047686 0.0025517 -0.010102
0.0005566 0.0023009 -0.0093793
0.00062851 0.0020623 -0.0086836
0.00069295 0.0018357 -0.0080148
0.00075032 0.001621 -0.0073729
0.00080097 0.0014178 -0.0067579
0.00084528 0.0012259 -0.0061694
0.00088359 0.001045 -0.0056073
0.00091624 0.00087477 -0.0050713
0.00094358 0.000715 -0.0045609
0.00096592 0.00056533 -0.0040759
0.00098359 0.00042544 -0.0036157
0.00099688 0.000295 -0.0031798
0.0010061 0.0001737 -0.0027677
0.0010115 6.1197e-05 -0.0023788
0.0010134 -4.284e-05 -0.0020126
0.0010121 -0.00013874 -0.0016684
0.0010078 -0.00022684 -0.0013455
0.0010007 -0.00030747 -0.0010433
0.00099107 -0.00038096 -0.00076125
0.00097917 -0.00044762 -0.00049851
0.00096518 -0.00050779 -0.00025446
0.00094931 -0.00056177 -2.8409e-05
0.00093175 -0.00060988 0.00018034
0.0009127 -0.00065242 0.00037249
0.00089231 -0.00068969 0.00054871
0.00087076 -0.00072198 0.00070969
0.00084819 -0.00074957 0.00085612
0.00082477 -0.00077275 0.00098866
0.00080062 -0.00079177 0.001108
0.00077588 -0.00080691 0.0012147
0.00075066 -0.00081842 0.0013095
0.00072509 -0.00082653 0.001393
0.00069926 -0.00083148 0.0014659
0.00067327 -0.00083351 0.0015286
0.00064723 -0.00083283 0.0015818
0.0006212 -0.00082965 0.0016261
0.00059527 -0.00082417 0.001662
0.00056952 -0.00081659 0.00169
0.000544 -0.00080709 0.0017107
0.00051878 -0.00079585 0.0017246
0.00049391 -0.00078304 0.0017321
0.00046944 -0.00076882 0.0017338
0.00044541 -0.00075333 0.00173
0.00042187 -0.00073673 0.0017212
0.00039885 -0.00071915 0.0017078
0.00037638 -0.00070072 0.0016902
0.00035448 -0.00068156 0.0016688
0.00033318 -0.00066179 0.0016439
0.0003125 -0.00064151 0.0016159
0.00029245 -0.00062082 0.0015851
0.00027305 -0.00059983 0.0015518
0.00025431 -0.00057861 0.0015163
0.00023622 -0.00055725 0.0014789
0.00021881 -0.00053583 0.0014399
0.00020207 -0.00051442 0.0013994
0.00018599 -0.00049308 0.0013578
0.00017058 -0.00047187 0.0013152
0.00015584 -0.00045084 0.0012719
0.00014175 -0.00043005 0.001228
0.00012831 -0.00040955 0.0011837
0.00011551 -0.00038936 0.0011392
0.00010334 -0.00036954 0.0010946
9.1793e-05 -0.00035011 0.0010502
8.0852e-05 -0.0003311 0.0010059
7.0505e-05 -0.00031254 0.00096191
6.0738e-05 -0.00029445 0.00091838
5.1537e-05 -0.00027686 0.00087539
4.2885e-05 -0.00025976 0.00083303
3.4767e-05 -0.00024319 0.00079137
2.7168e-05 -0.00022714 0.0007505
2.0069e-05 -0.00021164 0.00071047
1.3456e-05 -0.00019668 0.00067134
7.3097e-06 -0.00018226 0.00063317
1.614e-06 -0.0001684 0.00059599
-3.6485e-06 -0.00015509 0.00055985
-8.495e-06 -0.00014233 0.00052477
-1.2943e-05 -0.00013011 0.00049079
-1.7009e-05 -0.00011843 0.00045791
-2.071e-05 -0.00010729 0.00042616
-2.4063e-05 -9.6681e-05 0.00039555
-2.7084e-05 -8.659e-05 0.00036609
-2.979e-05 -7.7009e-05 0.00033776
-3.2196e-05 -6.7929e-05 0.00031058
-3.4319e-05 -5.934e-05 0.00028455
-3.6173e-05 -5.123e-05 0.00025964
-3.7774e-05 -4.3587e-05 0.00023585
-3.9136e-05 -3.6398e-05 0.00021317
-4.0274e-05 -2.9651e-05 0.00019159
-4.1201e-05 -2.3332e-05 0.00017107
-4.193e-05 -1.7428e-05 0.00015161
-4.2474e-05 -1.1924e-05 0.00013319
-4.2847e-05 -6.8072e-06 0.00011577
-4.306e-05 -2.0633e-06 9.9336e-05
-4.3124e-05 2.3221e-06 8.3863e-05
-4.3052e-05 6.363e-06 6.9324e-05
-4.2853e-05 1.0074e-05 5.5691e-05
-4.2538e-05 1.3468e-05 4.2936e-05
-4.2117e-05 1.656e-05 3.1031e-05
-4.16e-05 1.9363e-05 1.9947e-05
-4.0994e-05 2.1892e-05 9.6537e-06
-4.031e-05 2.4159e-05 1.2306e-07
-3.9555e-05 2.6177e-05 -8.6748e-06
-3.8737e-05 2.796e-05 -1.6769e-05
-3.7864e-05 2.952e-05 -2.419e-05
-3.6941e-05 3.087e-05 -3.0966e-05
-3.5976e-05 3.2022e-05 -3.7125e-05
-3.4976e-05 3.2986e-05 -4.2697e-05
-3.3945e-05 3.3776e-05 -4.771e-05
-3.2889e-05 3.4401e-05 -5.2191e-05
-3.1814e-05 3.4873e-05 -5.6167e-05
-3.0725e-05 3.5202e-05 -5.9665e-05
-2.9624e-05 3.5397e-05 -6.2712e-05
-2.8518e-05 3.547e-05 -6.5332e-05
-2.741e-05 3.5428e-05 -6.7551e-05
-2.6303e-05 3.528e-05 -6.9392e-05
-2.52e-05 3.5036e-05 -7.0878e-05
-2.4105e-05 3.4704e-05 -7.2034e-05
-2.3021e-05 3.4291e-05 -7.288e-05
-2.1949e-05 3.3804e-05 -7.3437e-05
-2.0893e-05 3.3251e-05 -7.3727e-05
-1.9854e-05 3.2639e-05 -7.3768e-05
-1.8834e-05 3.1975e-05 -7.3581e-05
-1.7835e-05 3.1263e-05 -7.3182e-05
-1.6858e-05 3.051e-05 -7.259e-05
-1.5904e-05 2.9722e-05 -7.1822e-05
-1.4975e-05 2.8904e-05 -7.0892e-05
-1.4072e-05 2.8059e-05 -6.9817e-05
-1.3195e-05 2.7194e-05 -6.861e-05
-1.2345e-05 2.6312e-05 -6.7287e-05
-1.1523e-05 2.5418e-05 -6.5859e-05
-1.0729e-05 2.4514e-05 -6.4339e-05
-9.9629e-06 2.3605e-05 -6.2739e-05
-9.2252e-06 2.2693e-05 -6.107e-05
-8.5161e-06 2.1782e-05 -5.9342e-05
-7.8354e-06 2.0874e-05 -5.7566e-05
-7.183e-06 1.9973e-05 -5.5749e-05
-6.5589e-06 1.9079e-05 -5.3902e-05
-5.9627e-06 1.8196e-05 -5.2032e-05
-5.394e-06 1.7325e-05 -5.0146e-05
-4.8526e-06 1.6468e-05 -4.8252e-05
-4.338e-06 1.5626e-05 -4.6355e-05
-3.8497e-06 1.4801e-05 -4.4463e-05
-3.3872e-06 1.3995e-05 -4.258e-05
-2.9498e-06 1.3207e-05 -4.0711e-05
-2.5371e-06 1.244e-05 -3.8862e-05
-2.1483e-06 1.1694e-05 -3.7035e-05
-1.7829e-06 1.0969e-05 -3.5236e-05
-1.4401e-06 1.0266e-05 -3.3467e-05
-1.1193e-06 9.5863e-06 -3.1732e-05
-8.1973e-07 8.9292e-06 -3.0033e-05
-5.4069e-07 8.2953e-06 -2.8373e-05
-2.8146e-07 7.6848e-06 -2.6753e-05
-4.1312e-08 7.0977e-06 -2.5177e-05
1.8049e-07 6.534e-06 -2.3644e-05
3.8468e-07 5.9937e-06 -2.2157e-05
5.7198e-07 5.4766e-06 -2.0716e-05
7.4312e-07 4.9824e-06 -1.9323e-05
8.9882e-07 4.5111e-06 -1.7978e-05
1.0398e-06 4.0621e-06 -1.6681e-05
1.1667e-06 3.6353e-06 -1.5433e-05
1.2803e-06 3.2302e-06 -1.4233e-05
1.3813e-06 2.8463e-06 -1.3083e-05
1.4702e-06 2.4833e-06 -1.198e-05
1.5478e-06 2.1405e-06 -1.0926e-05
1.6147e-06 1.8176e-06 -9.9196e-06
1.6715e-06 1.514e-06 -8.9601e-06
1.7188e-06 1.229e-06 -8.047e-06
1.7572e-06 9.6226e-07 -7.1794e-06
1.7873e-06 7.1307e-07 -6.3566e-06
1.8096e-06 4.8085e-07 -5.5776e-06
1.8246e-06 2.6503e-07 -4.8415e-06
1.8329e-06 6.4994e-08 -4.1471e-06
1.8349e-06 -1.1985e-07 -3.4935e-06
1.8312e-06 -2.9011e-07 -2.8794e-06
1.8221e-06 -4.4638e-07 -2.3038e-06
1.8082e-06 -5.8927e-07 -1.7654e-06
1.7898e-06 -7.1936e-07 -1.263e-06
1.7673e-06 -8.3723e-07 -7.9536e-07
1.7411e-06 -9.4348e-07 -3.6127e-07
1.7116e-06 -1.0387e-06 4.0536e-08
1.6792e-06 -1.1233e-06 4.1131e-07
1.6441e-06 -1.1981e-06 7.523e-07
1.6066e-06 -1.2634e-06 1.0647e-06
1.5672e-06 -1.3198e-06 1.3499e-06
1.5259e-06 -1.3678e-06 1.609e-06
1.4832e-06 -1.408e-06 1.8432e-06
1.4392e-06 -1.4407e-06 2.0538e-06
1.3941e-06 -1.4665e-06 2.2419e-06
1.3483e-06 -1.4859e-06 2.4086e-06
1.3019e-06 -1.4992e-06 2.5551e-06
1.255e-06 -1.5069e-06 2.6826e-06
1.2079e-06 -1.5093e-06 2.792e-06
1.1608e-06 -1.507e-06 2.8845e-06
1.1137e-06 -1.5002e-06 2.961e-06
1.0668e-06 -1.4894e-06 3.0225e-06
1.0203e-06 -1.4748e-06 3.0701e-06
9.7417e-07 -1.4568e-06 3.1046e-06
9.2864e-07 -1.4358e-06 3.1269e-06
8.8378e-07 -1.412e-06 3.138e-06
8.3965e-07 -1.3856e-06 3.1385e-06
7.9635e-07 -1.3571e-06 3.1295e-06
7.5394e-07 -1.3266e-06 3.1115e-06
7.1248e-07 -1.2944e-06 3.0854e-06
6.7203e-07 -1.2607e-06 3.0518e-06
6.3264e-07 -1.2257e-06 3.0115e-06
5.9433e-07 -1.1897e-06 2.9651e-06
5.5716e-07 -1.1528e-06 2.9131e-06
5.2113e-07 -1.1152e-06 2.8562e-06
4.8628e-07 -1.077e-06 2.795e-06
4.5263e-07 -1.0386e-06 2.7299e-06
4.2017e-07 -9.9985e-07 2.6614e-06
3.8893e-07 -9.6106e-07 2.5901e-06
3.5889e-07 -9.223e-07 2.5163e-06
3.3007e-07 -8.8371e-07 2.4405e-06
3.0246e-07 -8.4537e-07 2.363e-06
2.7604e-07 -8.074e-07 2.2843e-06
2.5081e-07 -7.6987e-07 2.2046e-06
2.2675e-07 -7.3287e-07 2.1243e-06
2.0385e-07 -6.9647e-07 2.0437e-06
1.8208e-07 -6.6074e-07 1.963e-06
1.6143e-07 -6.2574e-07 1.8825e-06
1.4188e-07 -5.9151e-07 1.8024e-06
1.2339e-07 -5.581e-07 1.723e-06
1.0595e-07 -5.2556e-07 1.6444e-06
8.9529e-08 -4.939e-07 1.5668e-06
7.4095e-08 -4.6317e-07 1.4904e-06
5.9621e-08 -4.3339e-07 1.4153e-06
4.6078e-08 -4.0456e-07 1.3416e-06
3.3435e-08 -3.7672e-07 1.2695e-06
2.1663e-08 -3.4986e-07 1.1991e-06
1.0729e-08 -3.24e-07 1.1304e-06
6.0422e-10 -2.9914e-07 1.0635e-06
-8.7438e-09 -2.7527e-07 9.9853e-07
-1.7346e-08 -2.5239e-07 9.3548e-07
-2.5233e-08 -2.3051e-07 8.7442e-07
-3.2437e-08 -2.096e-07 8.1537e-07
-3.8986e-08 -1.8965e-07 7.5837e-07
-4.4913e-08 -1.7066e-07 7.0343e-07
-5.0246e-08 -1.5261e-07 6.5057e-07
-5.5015e-08 -1.3548e-07 5.9977e-07
-5.9249e-08 -1.1925e-07 5.5105e-07
-6.2975e-08 -1.039e-07 5.0439e-07
-6.6222e-08 -8.9419e-08 4.5977e-07
-6.9017e-08 -7.5776e-08 4.1718e-07
-7.1385e-08 -6.295e-08 3.7658e-07
-7.3352e-08 -5.0919e-08 3.3796e-07
-7.4943e-08 -3.9656e-08 3.0127e-07
-7.6182e-08 -2.9139e-08 2.6648e-07
-7.7093e-08 -1.9342e-08 2.3355e-07
-7.7697e-08 -1.0239e-08 2.0244e-07
-7.8017e-08 -1.8044e-09 1.731e-07
-7.8074e-08 5.9865e-09 1.4548e-07
-7.7887e-08 1.316e-08 1.1955e-07
-7.7475e-08 1.9741e-08 9.5246e-08
-7.6858e-08 2.5755e-08 7.2519e-08
-7.6054e-08 3.1228e-08 5.1318e-08
-7.5078e-08 3.6185e-08 3.1591e-08
-7.3947e-08 4.0649e-08 1.3285e-08
-7.2677e-08 4.4645e-08 -3.6542e-09
-7.1281e-08 4.8197e-08 -1.9279e-08
-6.9775e-08 5.1328e-08 -3.3643e-08
-6.8171e-08 5.4061e-08 -4.6798e-08
-6.6482e-08 5.6419e-08 -5.8799e-08
-6.4719e-08 5.8422e-08 -6.9696e-08
-6.2893e-08 6.0092e-08 -7.9541e-08
-6.1015e-08 6.145e-08 -8.8386e-08
-5.9095e-08 6.2515e-08 -9.6279e-08
-5.7141e-08 6.3306e-08 -1.0327e-07
-5.5163e-08 6.3843e-08 -1.0941e-07
-5.3168e-08 6.4143e-08 -1.1474e-07
-5.1163e-08 6.4224e-08 -1.1931e-07
-4.9156e-08 6.4101e-08 -1.2316e-07
-4.7153e-08 6.3792e-08 -1.2634e-07
-4.516e-08 6.3311e-08 -1.2888e-07
-4.3181e-08 6.2673e-08 -1.3084e-07
-4.1223e-08 6.1892e-08 -1.3224e-07
-3.9289e-08 6.0982e-08 -1.3314e-07
-3.7383e-08 5.9955e-08 -1.3355e-07
-3.5509e-08 5.8823e-08 -1.3353e-07
-3.3671e-08 5.7598e-08 -1.3309e-07
-3.1871e-08 5.6291e-08 -1.3229e-07
-3.0112e-08 5.4912e-08 -1.3114e-07
-2.8396e-08 5.3471e-08 -1.2967e-07
-2.6725e-08 5.1978e-08 -1.2792e-07
-2.5101e-08 5.0439e-08 -1.2592e-07
-2.3525e-08 4.8865e-08 -1.2368e-07
-2.1998e-08 4.7262e-08 -1.2124e-07
-2.0521e-08 4.5638e-08 -1.1861e-07
-1.9094e-08 4.3999e-08 -1.1582e-07
-1.7719e-08 4.2351e-08 -1.129e-07
-1.6396e-08 4.07e-08 -1.0985e-07
-1.5124e-08 3.9051e-08 -1.067e-07
-1.3904e-08 3.741e-08 -1.0346e-07
-1.2735e-08 3.5781e-08 -1.0016e-07
-1.1617e-08 3.4167e-08 -9.6802e-08
-1.0549e-08 3.2572e-08 -9.3408e-08
-9.531e-09 3.1001e-08 -8.9989e-08
-8.5622e-09 2.9455e-08 -8.6557e-08
-7.6417e-09 2.7938e-08 -8.3124e-08
-6.7687e-09 2.6453e-08 -7.9701e-08
-5.942e-09 2.5e-08 -7.6296e-08
-5.1608e-09 2.3583e-08 -7.292e-08
-4.4238e-09 2.2202e-08 -6.9581e-08
-3.73e-09 2.086e-08 -6.6285e-08
-3.0781e-09 1.9557e-08 -6.3039e-08
-2.4669e-09 1.8294e-08 -5.9851e-08
-1.8952e-09 1.7073e-08 -5.6724e-08
-1.3617e-09 1.5893e-08 -5.3664e-08
-8.6505e-10 1.4755e-08 -5.0675e-08
-4.0395e-10 1.366e-08 -4.7761e-08
2.292e-11 1.2607e-08 -4.4924e-08
4.1688e-10 1.1596e-08 -4.2168e-08
7.7926e-10 1.0628e-08 -3.9495e-08
1.1114e-09 9.7013e-09 -3.6907e-08
1.4145e-09 8.8164e-09 -3.4405e-08
1.6901e-09 7.9725e-09 -3.199e-08
1.9392e-09 7.1692e-09 -2.9662e-08
2.1632e-09 6.4057e-09 -2.7423e-08
2.3634e-09 5.6813e-09 -2.5272e-08
2.541e-09 4.9952e-09 -2.3209e-08
2.6971e-09 4.3466e-09 -2.1234e-08
2.8329e-09 3.7346e-09 -1.9346e-08
2.9496e-09 3.1582e-09 -1.7543e-08
3.0483e-09 2.6165e-09 -1.5826e-08
3.1301e-09 2.1085e-09 -1.4192e-08
3.1959e-09 1.633e-09 -1.2641e-08
3.247e-09 1.1892e-09 -1.117e-08
3.2841e-09 7.758e-10 -9.7777e-09
3.3084e-09 3.9186e-10 -9.7777e-09


==> mb_x0_1_costs.txt <==
A B
1 27.309
2 26.923
3 26.528
4 26.127
5 25.72
6 25.302
7 24.874
8 24.437
9 23.991
10 23.539
11 23.079
12 22.614
13 22.144
14 21.669
15 21.19
16 20.708
17 20.224
18 19.737
19 19.25
20 18.762
21 18.274
22 17.787
23 17.301
24 16.817
25 16.335
26 15.856
27 15.38
28 14.908
29 14.44
30 13.977
31 13.519
32 13.066
33 12.62
34 12.179
35 11.746
36 11.319
37 10.9
38 10.488
39 10.084
40 9.6882
41 9.301
42 8.9224
43 8.5527
44 8.1921
45 7.8408
46 7.499
47 7.1668
48 6.8444
49 6.5319
50 6.2295
51 5.9371
52 5.655
53 5.3832
54 5.1217
55 4.8707
56 4.63
57 4.3998
58 4.18
59 3.9707
60 3.7718
61 3.5833
62 3.405
63 3.2371
64 3.0793
65 2.9317
66 2.7941
67 2.6663
68 2.5484
69 2.4401
70 2.3414
71 2.252
72 2.1718
73 2.1006
74 2.0383
75 1.9847
76 1.9395
77 1.9026
78 1.8738
79 1.8528
80 1.8394
81 1.8334
82 1.8345
83 1.8425
84 1.8572
85 1.8782
86 1.9053
87 1.9383
88 1.9769
89 2.0208
90 2.0697
91 2.1234
92 2.1815
93 2.2439
94 2.3102
95 2.3801
96 2.4534
97 2.5298
98 2.6089
99 2.6906
100 2.7745
101 2.8604
102 2.948
103 3.037
104 3.1271
105 3.2181
106 3.3098
107 3.4019
108 3.4941
109 3.5862
110 3.678
111 3.7692
112 3.8595
113 3.9489
114 4.0371
115 4.1238
116 4.2089
117 4.2922
118 4.3734
119 4.4526
120 4.5293
121 4.6036
122 4.6753
123 4.7442
124 4.8101
125 4.8731
126 4.9328
127 4.9894
128 5.0426
129 5.0923
130 5.1386
131 5.1812
132 5.2202
133 5.2555
134 5.2871
135 5.3148
136 5.3388
137 5.3589
138 5.3752
139 5.3876
140 5.3962
141 5.4009
142 5.4018
143 5.3989
144 5.3922
145 5.3818
146 5.3678
147 5.35
148 5.3287
149 5.3039
150 5.2756
151 5.2439
152 5.2089
153 5.1707
154 5.1293
155 5.0849
156 5.0375
157 4.9872
158 4.9341
159 4.8784
160 4.8201
161 4.7594
162 4.6963
163 4.631
164 4.5635
165 4.4941
166 4.4227
167 4.3496
168 4.2748
169 4.1985
170 4.1208
171 4.0418
172 3.9615
173 3.8803
174 3.798
175 3.715
176 3.6312
177 3.5469
178 3.462
179 3.3768
180 3.2914
181 3.2058
182 3.1201
183 3.0346
184 2.9492
185 2.8641
186 2.7793
187 2.6951
188 2.6114
189 2.5283
190 2.4461
191 2.3646
192 2.2841
193 2.2046
194 2.1262
195 2.0489
196 1.9729
197 1.8981
198 1.8248
199 1.7528
200 1.6824
201 1.6135
202 1.5461
203 1.4805
204 1.4165
205 1.3543
206 1.2938
207 1.2351
208 1.1783
209 1.1234
210 1.0703
211 1.0192
212 0.97002
213 0.92279
214 0.87752
215 0.83424
216 0.79295
217 0.75364
218 0.71632
219 0.681
220 0.64765
221 0.61628
222 0.58687
223 0.55941
224 0.53389
225 0.51029
226 0.48858
227 0.46874
228 0.45075
229 0.43457
230 0.42018
231 0.40753
232 0.39661
233 0.38737
234 0.37977
235 0.37377
236 0.36934
237 0.36643
238 0.36499
239 0.36498
240 0.36635
241 0.36906
242 0.37305
243 0.37827
244 0.38467
245 0.3922
246 0.40081
247 0.41044
248 0.42104
249 0.43255
250 0.44492
251 0.4581
252 0.47204
253 0.48666
254 0.50193
255 0.51779
256 0.53417
257 0.55104
258 0.56833
259 0.58599
260 0.60397
261 0.62221
262 0.64067
263 0.6593
264 0.67804
265 0.69685
266 0.71567
267 0.73447
268 0.75319
269 0.7718
270 0.79024
271 0.80848
272 0.82648
273 0.84419
274 0.86158
275 0.87861
276 0.89525
277 0.91147
278 0.92722
279 0.94248
280 0.95723
281 0.97143
282 0.98505
283 0.99808
284 1.0105
285 1.0223
286 1.0334
287 1.0438
288 1.0535
289 1.0626
290 1.0709
291 1.0784
292 1.0853
293 1.0913
294 1.0967
295 1.1012
296 1.105
297 1.108
298 1.1103
299 1.1117
300 1.1125
301 1.1124
302 1.1116
303 1.11
304 1.1077
305 1.1046
306 1.1008
307 1.0963
308 1.091
309 1.0851
310 1.0785
311 1.0712
312 1.0633
313 1.0547
314 1.0456
315 1.0358
316 1.0254
317 1.0145
318 1.003
319 0.99101
320 0.97851
321 0.96554
322 0.95211
323 0.93824
324 0.92396
325 0.9093
326 0.89427
327 0.8789
328 0.86321
329 0.84723
330 0.83098
331 0.81449
332 0.79777
333 0.78086
334 0.76377
335 0.74654
336 0.72918
337 0.71171
338 0.69417
339 0.67658
340 0.65895
341 0.64131
342 0.62369
343 0.60609
344 0.58855
345 0.57109
346 0.55373
347 0.53648
348 0.51936
349 0.5024
350 0.48561
351 0.46901
352 0.45262
353 0.43645
354 0.42052
355 0.40485
356 0.38944
357 0.37432
358 0.35949
359 0.34498
360 0.33078
361 0.31691
362 0.30339
363 0.29022
364 0.27741
365 0.26498
366 0.25291
367 0.24124
368 0.22995
369 0.21906
370 0.20857
371 0.19848
372 0.1888
373 0.17953
374 0.17068
375 0.16224
376 0.15422
377 0.14661
378 0.13941
379 0.13263
380 0.12626
381 0.1203
382 0.11475
383 0.1096
384 0.10485
385 0.10049
386 0.096523
387 0.092941
388 0.089734
389 0.086898
390 0.084427
391 0.082313
392 0.080547
393 0.079123
394 0.078031
395 0.077263
396 0.076809
397 0.07666
398 0.076807
399 0.077238
400 0.077945
401 0.078915
402 0.08014
403 0.081608
404 0.083308
405 0.085229
406 0.08736
407 0.089689
408 0.092205
409 0.094897
410 0.097753
411 0.10076
412 0.10391
413 0.10719
414 0.11059
415 0.11409
416 0.1177
417 0.12138
418 0.12514
419 0.12896
420 0.13283
421 0.13675
422 0.14069
423 0.14466
424 0.14863
425 0.15261
426 0.15657
427 0.16052
428 0.16444
429 0.16832
430 0.17215
431 0.17594
432 0.17966
433 0.18331
434 0.18688
435 0.19036
436 0.19376
437 0.19706
438 0.20025
439 0.20333
440 0.2063
441 0.20914
442 0.21186
443 0.21445
444 0.21691
445 0.21922
446 0.2214
447 0.22342
448 0.2253
449 0.22702
450 0.22858
451 0.23
452 0.23125
453 0.23234
454 0.23327
455 0.23404
456 0.23464
457 0.23509
458 0.23537
459 0.23549
460 0.23544
461 0.23524
462 0.23488
463 0.23436
464 0.23368
465 0.23286
466 0.23188
467 0.23075
468 0.22947
469 0.22805
470 0.22649
471 0.22479
472 0.22296
473 0.221
474 0.21892
475 0.21671
476 0.21438
477 0.21194
478 0.20939
479 0.20673
480 0.20397
481 0.20112
482 0.19818
483 0.19515
484 0.19203
485 0.18885
486 0.18559
487 0.18226
488 0.17887
489 0.17542
490 0.17193
491 0.16839
492 0.1648
493 0.16118
494 0.15753
495 0.15385
496 0.15015
497 0.14644
498 0.14271
499 0.13898
500 0.13525
501 0.13152
502 0.12779
503 0.12408
504 0.12039
505 0.11671
506 0.11306
507 0.10944
508 0.10585
509 0.1023
510 0.098794
511 0.095329
512 0.091912
513 0.088545
514 0.085233
515 0.081978
516 0.078784
517 0.075653
518 0.072587
519 0.069591
520 0.066664
521 0.063811
522 0.061032
523 0.058331
524 0.055708
525 0.053166
526 0.050705
527 0.048327
528 0.046033
529 0.043825
530 0.041702
531 0.039667
532 0.037718
533 0.035858
534 0.034085
535 0.0324
536 0.030804
537 0.029295
538 0.027874
539 0.026541
540 0.025294
541 0.024134
542 0.023059
543 0.022069
544 0.021162
545 0.020338
546 0.019595
547 0.018932
548 0.018347
549 0.017841
550 0.017408
551 0.01705
552 0.016764
553 0.016548
554 0.016402
555 0.016321
556 0.016305
557 0.016351
558 0.01646
559 0.016624
560 0.016843
561 0.017118
562 0.017443
563 0.017817
564 0.018237
565 0.018702
566 0.019209
567 0.019754
568 0.020336
569 0.020951
570 0.021601
571 0.02228
572 0.022986
573 0.023717
574 0.02447
575 0.025244
576 0.026034
577 0.02684
578 0.027659
579 0.028487
580 0.029324
581 0.030168
582 0.031016
583 0.031864
584 0.032713
585 0.033561
586 0.034402
587 0.035238
588 0.036066
589 0.036883
590 0.037689
591 0.038482
592 0.039259
593 0.04002
594 0.040762
595 0.041485
596 0.042186
597 0.042865
598 0.04352
599 0.04415
600 0.044753
601 0.04533
602 0.045878
603 0.046397
604 0.046887
605 0.047345
606 0.047772
607 0.048167
608 0.048529
609 0.048859
610 0.049154
611 0.049416
612 0.049644
613 0.049837
614 0.049995
615 0.050119
616 0.050208
617 0.050263
618 0.050283
619 0.050269
620 0.050221
621 0.050138
622 0.050023
623 0.049874
624 0.049692
625 0.049478
626 0.049232
627 0.048955
628 0.048648
629 0.048311
630 0.047944
631 0.04755
632 0.047127
633 0.046678
634 0.046202
635 0.045702
636 0.045178
637 0.04463
638 0.044059
639 0.043468
640 0.042856
641 0.042225
642 0.041575
643 0.040909
644 0.040226
645 0.039527
646 0.038815
647 0.03809
648 0.037353
649 0.036605
650 0.035847
651 0.035081
652 0.034307
653 0.033527
654 0.032741
655 0.031951
656 0.031158
657 0.030362
658 0.029565
659 0.028768
660 0.027971
661 0.027177
662 0.026384
663 0.025596
664 0.024812
665 0.024034
666 0.023261
667 0.022496
668 0.021739
669 0.020991
670 0.020252
671 0.019524
672 0.018807
673 0.018101
674 0.017408
675 0.016728
676 0.016061
677 0.015409
678 0.01477
679 0.014148
680 0.013541
681 0.01295
682 0.012375
683 0.011818
684 0.011277
685 0.010754
686 0.010249
687 0.0097616
688 0.0092925
689 0.008842
690 0.0084099
691 0.0079965
692 0.0076018
693 0.007226
694 0.006869
695 0.0065308
696 0.0062114
697 0.0059108
698 0.0056287
699 0.0053653
700 0.0051202
701 0.0048934
702 0.0046846
703 0.0044953
704 0.004321
705 0.0041648
706 0.0040264
707 0.0039038
708 0.0037984
709 0.0037084
710 0.0036348
711 0.003576
712 0.0035326
713 0.0035033
714 0.0034887
715 0.0034872
716 0.0034997
717 0.0035243
718 0.0035619
719 0.0036107
720 0.0036733
721 0.003744
722 0.0038259
723 0.003918
724 0.0040189
725 0.0041289
726 0.004247
727 0.0043729
728 0.0045062
729 0.0046462
730 0.0047926
731 0.0049447
732 0.005102
733 0.0052638
734 0.00543
735 0.0056003
736 0.0057726
737 0.0059483
738 0.0061261
739 0.0063056
740 0.0064869
741 0.0066688
742 0.0068507
743 0.0070326
744 0.0072139
745 0.0073942
746 0.007573
747 0.00775
748 0.0079249
749 0.0080971
750 0.0082664
751 0.0084323
752 0.0085947
753 0.008753
754 0.0089071
755 0.0090565
756 0.0092011
757 0.0093406
758 0.0094746
759 0.009603
760 0.0097256
761 0.0098421
762 0.0099523
763 0.010056
764 0.010153
765 0.010244
766 0.010327
767 0.010404
768 0.010473
769 0.010535
770 0.01059
771 0.010638
772 0.010678
773 0.010711
774 0.010737
775 0.010755
776 0.010765
777 0.010768
778 0.010764
779 0.010753
780 0.010734
781 0.010708
782 0.010675
783 0.010635
784 0.010589
785 0.010535
786 0.010475
787 0.010408
788 0.010335
789 0.010255
790 0.01017
791 0.010079
792 0.0099817
793 0.0098791
794 0.0097712
795 0.0096581
796 0.0095401
797 0.0094173
798 0.00929
799 0.0091583
800 0.0090226
801 0.0088829
802 0.0087396
803 0.0085929
804 0.0084429
805 0.00829
806 0.0081343
807 0.0079761
808 0.0078156
809 0.0076531
810 0.0074887
811 0.0073228
812 0.0071555
813 0.0069871
814 0.0068178
815 0.0066478
816 0.0064773
817 0.0063066
818 0.0061359
819 0.0059653
820 0.0057953
821 0.0056257
822 0.005457
823 0.0052892
824 0.0051227
825 0.0049577
826 0.0047941
827 0.0046319
828 0.0044719
829 0.0043141
830 0.0041585
831 0.0040051
832 0.0038544
833 0.0037064
834 0.0035611
835 0.0034187
836 0.0032797
837 0.0031435
838 0.0030105
839 0.002881
840 0.0027546
841 0.0026321
842 0.0025133
843 0.0023982
844 0.0022869
845 0.0021792
846 0.0020751
847 0.0019752
848 0.0018794
849 0.0017874
850 0.0016996
851 0.0016159
852 0.001536
853 0.0014599
854 0.0013881
855 0.0013203
856 0.0012568
857 0.001197
858 0.0011412
859 0.0010894
860 0.0010413
861 0.00099727
862 0.00095699
863 0.00092132
864 0.00088798
865 0.00085873
866 0.00083322
867 0.00081113
868 0.00079259
869 0.00077735
870 0.00076544
871 0.00075673
872 0.0007511
873 0.0007486
874 0.00074882
875 0.00075217
876 0.00075781
877 0.00076642
878 0.00077725
879 0.00079071
880 0.00080654
881 0.00082456
882 0.00084471
883 0.00086674
884 0.00089069
885 0.00091636
886 0.00094372
887 0.00097261
888 0.0010029
889 0.0010346
890 0.0010674
891 0.0011014
892 0.0011363
893 0.0011719
894 0.0012085
895 0.0012459
896 0.0012837
897 0.001322
898 0.0013606
899 0.0013994
900 0.0014384
901 0.0014775
902 0.0015165
903 0.0015554
904 0.001594
905 0.0016323
906 0.0016702
907 0.0017076
908 0.0017444
909 0.0017806
910 0.0018161
911 0.0018507
912 0.0018846
913 0.0019174
914 0.0019493
915 0.0019802
916 0.0020099
917 0.0020384
918 0.0020657
919 0.0020918
920 0.0021166
921 0.00214
922 0.002162
923 0.0021826
924 0.0022017
925 0.0022193
926 0.0022355
927 0.0022501
928 0.0022632
929 0.0022747
930 0.0022846
931 0.002293
932 0.0022997
933 0.0023049
934 0.0023085
935 0.0023104
936 0.0023108
937 0.0023097
938 0.0023069
939 0.0023026
940 0.0022968
941 0.0022895
942 0.0022806
943 0.0022703
944 0.0022585
945 0.0022453
946 0.0022308
947 0.0022148
948 0.0021975
949 0.002179
950 0.0021592
951 0.0021381
952 0.0021159
953 0.0020925
954 0.0020681
955 0.0020425
956 0.002016
957 0.0019885
958 0.0019601
959 0.0019308
960 0.0019007
961 0.0018698
962 0.0018382
963 0.0018059
964 0.0017729
965 0.0017394
966 0.0017054
967 0.0016709
968 0.0016359
969 0.0016006
970 0.0015649
971 0.001529
972 0.0014928
973 0.0014564
974 0.0014199
975 0.0013833
976 0.0013467
977 0.00131
978 0.0012735
979 0.001237
980 0.0012006
981 0.0011645
982 0.0011285
983 0.0010928
984 0.0010575
985 0.0010224
986 0.00098778
987 0.00095352
988 0.0009197
989 0.00088653
990 0.00085368
991 0.00082132
992 0.00078965
993 0.00075859
994 0.00072817
995 0.00069838
996 0.00066929
997 0.00064094
998 0.0006133
999 0.00058638
1000 0.00056022
1001 0.00053478
1002 0.00051022
1003 0.00048643
1004 0.00046351
1005 0.00044136
1006 0.00042011
1007 0.00039966
1008 0.00038012
1009 0.00036137
1010 0.00034355
1011 0.00032654
1012 0.00031045
1013 0.00029518
1014 0.00028081
1015 0.00026727
1016 0.00025462
1017 0.00024279
1018 0.00023186
1019 0.00022169
1020 0.00021238
1021 0.00020388
1022 0.0001964
1023 0.00018929
1024 0.00018319
1025 0.00017782
1026 0.00017321
1027 0.00016937
1028 0.00016622
1029 0.0001638
1030 0.00016203
1031 0.00016095
1032 0.00016049
1033 0.00016068
1034 0.00016145
1035 0.00016282
1036 0.00016474
1037 0.00016721
1038 0.00017018
1039 0.00017365
1040 0.00017759
1041 0.00018198
1042 0.00018678
1043 0.000192
1044 0.00019759
1045 0.00020349
1046 0.00020975
1047 0.00021632
1048 0.00022315
1049 0.00023024
1050 0.00023756
1051 0.00024601
1052 0.00025247
1053 0.00026301
1054 0.0002689
1055 0.000277
1056 0.00028522
1057 0.00029351
1058 0.0003028
1059 0.00031009
1060 0.00031842
1061 0.00032677
1062 0.0003351
1063 0.00034484
1064 0.00035192
1065 0.00036004
1066 0.00036805
1067 0.00037594
1068 0.00038369
1069 0.00039128
1070 0.0003987
1071 0.00040593
1072 0.00041296
1073 0.00041977
1074 0.00042635
1075 0.00043269
1076 0.00043878
1077 0.00044461
1078 0.00045016
1079 0.00045543
1080 0.00046041
1081 0.00046509
1082 0.00046946
1083 0.00047351
1084 0.00047725
1085 0.00048067
1086 0.00048375
1087 0.0004865
1088 0.00048892
1089 0.000491
1090 0.00049273
1091 0.00049413
1092 0.00049518
1093 0.00049589
1094 0.00049626
1095 0.0004963
1096 0.00049599
1097 0.00049534
1098 0.00049437
1099 0.00049308
1100 0.00049144
1101 0.0004895
1102 0.00048722
1103 0.00048465
1104 0.00048177
1105 0.00047859
1106 0.00047511
1107 0.00047136
1108 0.00046732
1109 0.00046302
1110 0.00045845
1111 0.00045364
1112 0.00044857
1113 0.00044329
1114 0.00043776
1115 0.00043203
1116 0.00042608
1117 0.00041995
1118 0.00041361
1119 0.00040712
1120 0.00040045
1121 0.00039363
1122 0.00038666
1123 0.00037957
1124 0.00037234
1125 0.00036501
1126 0.00035756
1127 0.00035004
1128 0.00034243
1129 0.00033476
1130 0.00032701
1131 0.00031924
1132 0.00031141
1133 0.00030356
1134 0.00029569
1135 0.00028782
1136 0.00027994
1137 0.00027209
1138 0.00026424
1139 0.00025644
1140 0.00024867
1141 0.00024096
1142 0.00023329
1143 0.00022571
1144 0.00021819
1145 0.00021076
1146 0.00020341
1147 0.00019617
1148 0.00018903
1149 0.00018201
1150 0.00017509
1151 0.00016832
1152 0.00016166
1153 0.00015516
1154 0.00014878
1155 0.00014256
1156 0.00013648
1157 0.00013058
1158 0.00012482
1159 0.00011924
1160 0.00011381
1161 0.00010857
1162 0.00010349
1163 9.8604e-05
1164 9.3881e-05
1165 8.9353e-05
1166 8.4994e-05
1167 8.0833e-05
1168 7.6844e-05
1169 7.3054e-05
1170 6.9436e-05
1171 6.6019e-05
1172 6.2774e-05
1173 5.9791e-05
1174 5.6858e-05
1175 5.4504e-05
1176 5.1721e-05
1177 4.9382e-05
1178 4.7242e-05
1179 4.5276e-05
1180 4.4787e-05
1181 4.1941e-05
1182 4.049e-05
1183 3.9218e-05
1184 3.8104e-05
1185 3.7156e-05
1186 3.6361e-05
1187 3.6196e-05
1188 3.526e-05
1189 3.4905e-05
1190 3.4699e-05
1191 3.5857e-05
1192 3.4588e-05
1193 3.4967e-05
1194 3.5162e-05
1195 3.5596e-05
1196 3.6148e-05
1197 3.6813e-05
1198 3.7601e-05
1199 3.8449e-05
1200 3.9415e-05
1201 4.0466e-05
1202 4.1605e-05
1203 4.2828e-05
1204 4.4122e-05
1205 4.5479e-05
1206 4.6905e-05
1207 4.8429e-05
1208 4.9896e-05
1209 5.2228e-05
1210 5.3208e-05
1211 5.4878e-05
1212 5.6575e-05
1213 5.8308e-05
1214 6.0192e-05
1215 6.1803e-05
1216 6.3572e-05
1217 6.5368e-05
1218 6.7768e-05
1219 6.8983e-05
1220 7.0754e-05
1221 7.2534e-05
1222 7.4733e-05
1223 7.6031e-05
1224 7.7751e-05
1225 7.9464e-05
1226 8.1472e-05
1227 8.2826e-05
1228 8.4438e-05
1229 8.6014e-05
1230 8.809e-05
1231 8.9089e-05
1232 9.0526e-05
1233 9.1917e-05
1234 9.3985e-05
1235 9.4619e-05
1236 9.5848e-05
1237 9.7018e-05
1238 9.9035e-05
1239 9.9279e-05
1240 0.00010208
1241 0.00010144
1242 0.00010229
1243 0.00010308
1244 0.00010477
1245 0.00010459
1246 0.00010518
1247 0.0001057
1248 0.00010614
1249 0.00010798
1250 0.00010696
1251 0.00010719
1252 0.00010734
1253 0.00010742
1254 0.00010771
1255 0.00010744
1256 0.0001073
1257 0.000109
1258 0.00010698
1259 0.00010664
1260 0.00010622
1261 0.00010574
1262 0.00010575
1263 0.0001049
1264 0.000104
1265 0.00010396
1266 0.0001024
1267 0.00010153
1268 0.00010113
1269 9.9724e-05
1270 9.8694e-05
1271 9.9368e-05
1272 9.6671e-05
1273 9.5472e-05
1274 9.424e-05
1275 9.3825e-05
1276 9.1897e-05
1277 9.0427e-05
1278 8.904e-05
1279 8.7606e-05
1280 8.6146e-05
1281 8.4646e-05
1282 8.3122e-05
1283 8.1566e-05
1284 7.9988e-05
1285 7.8384e-05
1286 7.6762e-05
1287 7.5117e-05
1288 7.3461e-05
1289 7.1786e-05
1290 7.0104e-05
1291 6.8407e-05
1292 6.671e-05
1293 6.5002e-05
1294 6.3294e-05
1295 6.248e-05
1296 5.9939e-05
1297 5.8829e-05
1298 5.6588e-05
1299 5.4909e-05
1300 5.3225e-05
1301 5.1965e-05
1302 4.9936e-05
1303 4.8777e-05
1304 4.6718e-05
1305 4.5119e-05
1306 4.3914e-05
1307 4.2006e-05
1308 4.1002e-05
1309 3.8996e-05
1310 3.7497e-05
1311 3.6033e-05
1312 3.582e-05
1313 3.3261e-05
1314 3.1878e-05
1315 3.0903e-05
1316 2.9257e-05
1317 2.8291e-05
1318 2.6778e-05
1319 2.557e-05
1320 2.4405e-05
1321 2.4298e-05
1322 2.2218e-05
1323 2.1155e-05
1324 2.044e-05
1325 1.9175e-05
1326 1.8376e-05
1327 1.7359e-05
1328 1.6498e-05
1329 1.5682e-05
1330 1.5738e-05
1331 1.4171e-05
1332 1.3466e-05
1333 1.281e-05
1334 1.2193e-05
1335 1.1612e-05
1336 1.1901e-05
1337 1.0592e-05
1338 1.0106e-05
1339 9.6748e-06
1340 1.1077e-05
1341 8.9221e-06
1342 8.569e-06
1343 9.6603e-06
1344 8.0797e-06
1345 7.8593e-06
1346 7.6772e-06
1347 7.9261e-06
1348 7.4108e-06
1349 7.3177e-06
1350 7.2603e-06
1351 8.0991e-06
1352 7.2185e-06
1353 7.2397e-06
1354 7.2962e-06
1355 7.3795e-06
1356 7.4855e-06
1357 7.6158e-06
1358 7.7679e-06
1359 7.9413e-06
1360 8.1352e-06
1361 8.3478e-06
1362 8.579e-06
1363 1.0675e-05
1364 9.0285e-06
1365 9.2887e-06
1366 9.5769e-06
1367 9.8779e-06
1368 1.023e-05
1369 1.0521e-05
1370 1.2173e-05
1371 1.1135e-05
1372 1.1458e-05
1373 1.1813e-05
1374 1.2172e-05
1375 1.352e-05
1376 1.2849e-05
1377 1.3202e-05
1378 1.357e-05
1379 1.4691e-05
1380 1.4334e-05
1381 1.4677e-05
1382 1.5032e-05
1383 1.5787e-05
1384 1.5862e-05
1385 1.6063e-05
1386 1.6395e-05
1387 1.6734e-05
1388 1.7768e-05
1389 1.7419e-05
1390 1.7718e-05
1391 1.8017e-05
1392 1.8467e-05
1393 1.8586e-05
1394 1.959e-05
1395 1.9191e-05
1396 1.9446e-05
1397 1.9685e-05
1398 2.0084e-05
1399 2.0185e-05
1400 2.0383e-05
1401 2.0574e-05
1402 2.0917e-05
1403 2.0966e-05
1404 2.1116e-05
1405 2.1247e-05
1406 2.1679e-05
1407 2.1522e-05
1408 2.2301e-05
1409 2.1741e-05
1410 2.1793e-05
1411 2.1842e-05
1412 2.347e-05
1413 2.1996e-05
1414 2.2e-05
1415 2.1988e-05
1416 2.2391e-05
1417 2.2194e-05
1418 2.1923e-05
1419 2.185e-05
1420 2.1918e-05
1421 2.1699e-05
1422 2.1595e-05
1423 2.2131e-05
1424 2.1408e-05
1425 2.1258e-05
1426 2.1097e-05
1427 2.1435e-05
1428 2.0994e-05
1429 2.0628e-05
1430 2.0419e-05
1431 2.0476e-05
1432 2.0009e-05
1433 1.9777e-05
1434 1.9531e-05
1435 1.9681e-05
1436 1.9044e-05
1437 1.8773e-05
1438 1.8909e-05
1439 1.8228e-05
1440 1.8185e-05
1441 1.7671e-05
1442 1.7359e-05
1443 1.7047e-05
1444 1.9124e-05
1445 1.6494e-05
1446 1.6152e-05
1447 1.5822e-05
1448 1.5742e-05
1449 1.5174e-05
1450 1.4835e-05
1451 1.4491e-05
1452 1.4913e-05
1453 1.3821e-05
1454 1.3473e-05
1455 1.3222e-05
1456 1.2794e-05
1457 1.2444e-05
1458 1.3251e-05
1459 1.179e-05
1460 1.1444e-05
1461 1.1098e-05
1462 1.1863e-05
1463 1.0435e-05
1464 1.0361e-05
1465 9.7698e-06
1466 9.432e-06
1467 9.1079e-06
1468 9.2416e-06
1469 8.4922e-06
1470 8.1763e-06
1471 9.1487e-06
1472 7.5928e-06
1473 7.2976e-06
1474 7.0068e-06
1475 7.7439e-06
1476 6.456e-06
1477 6.1852e-06
1478 6.0112e-06
1479 5.669e-06
1480 5.9658e-06
1481 5.1819e-06
1482 4.9398e-06
1483 4.7129e-06
1484 5.0701e-06
1485 4.2962e-06
1486 4.0797e-06
1487 3.8828e-06
1488 3.6933e-06
1489 4.8579e-06
1490 3.3377e-06
1491 3.1883e-06
1492 3.0187e-06
1493 4.1031e-06
1494 2.7207e-06
1495 2.5873e-06
1496 2.8608e-06
1497 2.3497e-06
1498 2.231e-06
1499 2.1279e-06
1500 2.0318e-06
1501 2.3704e-06
1502 1.859e-06
1503 1.8201e-06
1504 1.7231e-06
1505 1.6625e-06
1506 1.654e-06
1507 1.569e-06
1508 1.5229e-06
1509 1.501e-06
1510 1.4675e-06
1511 2.7589e-06
1512 1.4317e-06
1513 1.3999e-06
1514 2.6367e-06
1515 1.3832e-06
1516 2.3167e-06
1517 1.4481e-06
1518 1.4419e-06
1519 1.4596e-06
1520 1.5723e-06
1521 1.5301e-06
1522 1.5597e-06
1523 1.8368e-06
1524 1.6503e-06
1525 2.0591e-06
1526 1.735e-06
1527 2.5695e-06
1528 1.8699e-06
1529 1.9237e-06
1530 1.9811e-06
1531 2.0567e-06
1532 2.1097e-06
1533 2.2028e-06
1534 2.2536e-06
1535 2.3207e-06
1536 2.4378e-06
1537 2.4597e-06
1538 3.0161e-06
1539 2.6204e-06
1540 2.9586e-06
1541 2.7677e-06
1542 2.8338e-06
1543 2.9055e-06
1544 3.1163e-06
1545 3.0399e-06
1546 3.7087e-06
1547 3.1968e-06
1548 4.7783e-06
1549 3.3815e-06
1550 3.4442e-06
1551 4.06e-06
1552 3.569e-06
1553 3.6154e-06
1554 3.6775e-06
1555 4.1138e-06
1556 3.8074e-06
1557 3.8558e-06
1558 3.9061e-06
1559 3.9991e-06
1560 4.0023e-06
1561 4.4621e-06
1562 4.0785e-06
1563 4.9445e-06
1564 4.1911e-06
1565 4.2183e-06
1566 4.2984e-06
1567 4.292e-06
1568 4.3182e-06
1569 4.341e-06
1570 4.427e-06
1571 4.3939e-06
1572 4.4048e-06
1573 5.2209e-06
1574 4.4759e-06
1575 4.4683e-06
1576 4.4675e-06
1577 4.7129e-06
1578 4.4806e-06
1579 4.4753e-06
1580 4.7935e-06
1581 4.4685e-06
1582 4.4496e-06
1583 4.4307e-06
1584 4.4428e-06
1585 4.3935e-06
1586 4.379e-06
1587 4.3435e-06
1588 4.4511e-06
1589 4.2755e-06
1590 4.235e-06
1591 4.8134e-06
1592 4.1806e-06
1593 4.1365e-06
1594 4.0892e-06
1595 4.2599e-06
1596 4.2511e-06
1597 3.9767e-06
1598 3.9157e-06
1599 4.1744e-06
1600 3.8149e-06
1601 4.6482e-06
1602 3.7195e-06
1603 3.9494e-06
1604 3.6069e-06
1605 4.0521e-06
1606 3.4966e-06
1607 3.5043e-06
1608 3.373e-06
1609 3.8632e-06
1610 3.2349e-06
1611 3.1619e-06
1612 3.5181e-06
1613 3.0195e-06
1614 3.0854e-06
1615 2.8764e-06
1616 3.989e-06
1617 2.7718e-06
1618 2.6874e-06
1619 2.6105e-06
1620 3.1247e-06
1621 2.4748e-06
1622 2.9296e-06
1623 2.3385e-06
1624 2.2584e-06
1625 1.3564e-05
1626 2.1151e-06
1627 2.0236e-06
1628 2.1552e-06
1629 1.8909e-06
1630 1.8176e-06
1631 1.8078e-06
1632 1.6919e-06
1633 1.6249e-06
1634 2.2434e-06
1635 1.5091e-06
1636 1.4469e-06
1637 1.3865e-06
1638 1.5576e-06
1639 1.2741e-06
1640 1.5355e-06
1641 1.1693e-06
1642 1.1133e-06
1643 1.0626e-06
1644 1.0708e-06
1645 9.6736e-07
1646 1.3174e-06
1647 8.8839e-07
1648 8.3892e-07
1649 7.953e-07
1650 7.67e-07
1651 7.1956e-07
1652 1.0812e-06
1653 6.6786e-07
1654 6.2189e-07
1655 5.8764e-07
1656 5.627e-07
1657 5.3206e-07
1658 5.4699e-07
1659 4.8361e-07
1660 7.4884e-07
1661 4.5303e-07
1662 4.2345e-07
1663 8.934e-07
1664 4.0019e-07
1665 3.7863e-07
1666 3.6378e-07
1667 3.5774e-07
1668 2.3574e-06
1669 3.4653e-07
1670 3.9965e-07
1671 3.3663e-07
1672 1.0856e-06
1673 3.6712e-07
1674 3.3993e-07
1675 3.3232e-07
1676 4.4304e-07
1677 3.4964e-07
1678 3.4548e-07
1679 5.9389e-07
1680 3.551e-07
1681 1.357e-06
1682 3.8042e-07
1683 3.8732e-07
1684 1.0861e-06
1685 4.3645e-07
1686 4.2348e-07
1687 4.306e-07
1688 8.5568e-07
1689 4.5374e-07
1690 4.6157e-07
1691 5.0018e-07
1692 4.8997e-07
1693 6.5078e-07
1694 5.2673e-07
1695 1.2585e-06
1696 5.7999e-07
1697 5.8184e-07
1698 5.933e-07
1699 6.6736e-07
1700 6.3621e-07
1701 6.4944e-07
1702 7.5772e-07
1703 6.8303e-07
1704 2.4027e-06
1705 7.7806e-07
1706 7.5595e-07
1707 7.7226e-07
1708 8.0287e-07
1709 8.1033e-07
1710 8.2425e-07
1711 8.5512e-07
1712 8.6022e-07
1713 8.7479e-07
1714 8.9488e-07
1715 9.0414e-07
1716 9.4903e-07
1717 9.3697e-07
1718 9.4896e-07
1719 1.0169e-06
1720 9.7347e-07
1721 2.1485e-06
1722 1.7798e-06
1723 1.029e-06
1724 1.2339e-06
1725 1.0479e-06
1726 3.6625e-06
1727 1.1361e-06
1728 1.1038e-06
1729 1.1058e-06
1730 1.3753e-06
1731 1.1249e-06
1732 1.1289e-06
1733 1.2822e-06
1734 1.1439e-06
1735 1.1438e-06
1736 1.5129e-06
1737 1.191e-06
1738 1.1613e-06
1739 2.0154e-06
1740 1.16e-06
1741 1.1546e-06
1742 1.3199e-06
1743 1.157e-06
1744 1.1513e-06
1745 1.1949e-06
1746 1.1462e-06
1747 2.8028e-06
1748 1.1492e-06
1749 1.6435e-06
1750 1.1456e-06
1751 1.1323e-06
1752 1.1222e-06
1753 1.1232e-06
1754 1.1047e-06
1755 1.1086e-06
1756 1.085e-06
1757 2.384e-06
1758 1.1109e-06
1759 1.0673e-06
1760 1.0515e-06
1761 1.2966e-06
1762 1.0469e-06
1763 1.0192e-06
1764 1.0009e-06
1765 1.1589e-06
1766 9.8513e-07
1767 9.6081e-07
1768 9.4559e-07
1769 9.2911e-07
1770 9.3931e-07
1771 8.9974e-07
1772 8.8101e-07
1773 1.1748e-06
1774 8.5362e-07
1775 8.3458e-07
1776 8.1555e-07
1777 8.7617e-07
1778 8.401e-07
1779 7.6841e-07
1780 1.9591e-06
1781 7.237e-07
1782 2.2905e-06
1783 6.9565e-07
1784 1.5422e-06
1785 6.5337e-07
1786 1.0308e-06
1787 6.2576e-07
1788 6.0442e-07
1789 1.0314e-05
1790 6.0335e-07
1791 5.6467e-07
1792 1.2243e-05
1793 5.6031e-07
1794 5.2943e-07
1795 1.727e-05
1796 5.9092e-07
1797 5.4611e-07
1798 4.437e-07
1799 2.3556e-06
1800 4.4587e-07
1801 4.0831e-07
1802 3.8526e-07
1803 6.3767e-07
1804 3.8712e-07
1805 3.4264e-07
1806 1.2501e-05
1807 3.119e-07
1808 1.6759e-06
1809 2.8449e-07
1810 7.8717e-06
1811 2.7054e-07
1812 2.511e-07
1813 2.3637e-07
1814 2.3734e-07
1815 2.1655e-07
1816 7.0659e-06
1817 2.3353e-07
1818 1.9065e-07
1819 1.7614e-07
1820 1.6929e-07
1821 8.1438e-06
1822 1.736e-07
1823 1.5159e-07
1824 1.3816e-07
1825 3.4352e-07
1826 1.242e-07
1827 5.3748e-07
1828 1.2597e-07
1829 1.1165e-07
1830 1.0306e-07
1831 1.2326e-07
1832 2.433e-05
1833 9.4078e-07
1834 3.7076e-07
1835 9.3603e-08
1836 7.4133e-08
1837 6.506e-08
1838 2.6277e-07
1839 5.926e-08
1840 4.7846e-07
1841 6.8867e-08
1842 5.8264e-08
1843 5.3263e-08
1844 9.1577e-08
1845 5.2981e-08
1846 5.1956e-08
1847 1.7835e-07
1848 5.7347e-08
1849 5.1621e-08
1850 7.1902e-06
1851 6.4594e-08
1852 5.8993e-08
1853 5.7855e-08
1854 1.5704e-07
1855 6.1483e-08
1856 5.9835e-08
1857 1.092e-07
1858 6.6792e-08
1859 1.1038e-06
1860 4.1075e-07
1861 9.1408e-08
1862 7.1751e-08
1863 6.6657e-08
1864 3.4418e-07
1865 7.6898e-08
1866 6.9393e-08
1867 1.785e-07
1868 8.0673e-08
1869 2.2871e-06
1870 7.2003e-08
1871 7.4831e-08
1872 3.6503e-07
1873 7.6875e-08
1874 2.1889e-07
1875 8.9496e-08
1876 8.6512e-08
1877 8.751e-08
1878 1.4215e-07
1879 9.8307e-08
1880 9.5714e-08
1881 9.3669e-07
1882 1.0659e-07
1883 1.2781e-06
1884 1.0562e-07
1885 1.0565e-07
1886 2.1562e-07
1887 1.2042e-07
1888 1.1472e-07
1889 1.1395e-07
1890 1.5345e-07
1891 1.1984e-07
1892 1.2016e-07
1893 1.826e-07
1894 1.2525e-07
1895 1.407e-06
1896 1.2979e-07
1897 1.3301e-07
1898 7.8499e-06
1899 1.4188e-07
1900 1.2445e-07
1901 1.2452e-07
1902 1.2678e-07
1903 8.5723e-06
1904 1.1884e-07
1905 1.1885e-07
1906 2.0665e-07
1907 1.2124e-07
1908 1.1876e-07
1909 1.6305e-07
1910 1.2065e-07
1911 7.1327e-07
1912 1.2085e-07
1913 1.1453e-07
1914 1.1508e-07
1915 1.0481e-06
1916 1.3716e-07
1917 1.1022e-07
1918 1.174e-05
1919 1.7971e-07
1920 1.0432e-07
1921 9.1217e-08
1922 1.2255e-07
1923 8.9565e-08
1924 1.2141e-05
1925 8.7816e-08
1926 7.7719e-08
1927 4.801e-06
1928 1.2399e-07
1929 7.3306e-08
1930 6.4225e-08
1931 1.0871e-07
1932 6.3279e-08
1933 5.81e-08
1934 7.4477e-08
1935 1.1323e-05
1936 4.8467e-08
1937 4.6698e-08
1938 4.5487e-07
1939 5.8072e-08
1940 8.3786e-06
1941 4.4965e-08
1942 3.6767e-08
1943 3.5195e-07
1944 3.8682e-08
1945 2.6286e-06
1946 3.3694e-08
1947 5.1269e-06
1948 5.2701e-08
1949 3.2716e-08
1950 2.3806e-08
1951 1.2418e-07
1952 2.1787e-08
1953 2.7594e-07
1954 2.0871e-08
1955 1.8091e-07
1956 1.7723e-07
1957 2.5924e-08
1958 1.8996e-08
1959 8.4843e-06
1960 4.92e-08
1961 2.0342e-08
1962 1.717e-08
1963 3.4532e-08
1964 2.0853e-08
1965 1.6781e-08
1966 7.3433e-08
1967 3.6562e-05
1968 1.3376e-06
1969 4.8278e-08
1970 4.1225e-08
1971 8.9005e-07
1972 8.1617e-08
1973 2.4599e-05
1974 8.9356e-07
1975 7.4928e-08
1976 7.5772e-08
1977 3.207e-07
1978 1.0559e-07
1979 8.3375e-08
1980 8.5045e-08
1981 2.4407e-07
1982 1.0446e-07
1983 9.5476e-08
1984 9.5276e-08
1985 1.4592e-07
1986 1.0041e-07
1987 6.2755e-07
1988 1.2121e-07
1989 1.166e-07
1990 1.4445e-05
1991 1.8268e-07
1992 1.4419e-07
1993 1.437e-07
1994 1.5482e-07
1995 1.5165e-07
1996 6.9697e-07
1997 1.7479e-07
1998 1.6641e-07
1999 1.6488e-07
2000 2.5585e-07


==> mb_x0_1_open_loop_run_no_1.txt <==
A B
0.8 0
0.8 -0.013259
0.79959 -0.026666
0.79875 -0.040212
0.7975 -0.053887
0.79581 -0.06768
0.7937 -0.081583
0.79115 -0.095588
0.78816 -0.10969
0.78473 -0.12387
0.78086 -0.13814
0.77654 -0.15249
0.77178 -0.16691
0.76656 -0.18139
0.76089 -0.19594
0.75477 -0.21056
0.74819 -0.22523
0.74115 -0.23997
0.73365 -0.25477
0.72569 -0.26963
0.71727 -0.28456
0.70837 -0.29955
0.69901 -0.31461
0.68918 -0.32974
0.67888 -0.34494
0.6681 -0.36023
0.65684 -0.3756
0.6451 -0.39105
0.63288 -0.40661
0.62018 -0.42226
0.60698 -0.43802
0.59329 -0.45389
0.57911 -0.46988
0.56442 -0.486
0.54924 -0.50224
0.53354 -0.51863
0.51734 -0.53515
0.50061 -0.55182
0.48337 -0.56865
0.4656 -0.58563
0.4473 -0.60277
0.42846 -0.60057
0.40969 -0.59803
0.391 -0.59514
0.37241 -0.59186
0.35391 -0.58818
0.33553 -0.58407
0.31728 -0.5795
0.29917 -0.57445
0.28122 -0.56889
0.26344 -0.5628
0.24585 -0.55615
0.22847 -0.54891
0.21132 -0.54106
0.19441 -0.53257
0.17777 -0.52341
0.16141 -0.51355
0.14536 -0.50298
0.12964 -0.49166
0.11428 -0.47956
0.099293 -0.46668
0.084709 -0.45297
0.070554 -0.43842
0.056853 -0.42301
0.043634 -0.40671
0.030925 -0.38951
0.018753 -0.37138
0.0071468 -0.35232
-0.0038633 -0.33231
-0.014248 -0.31132
-0.023977 -0.28935
-0.033019 -0.26639
-0.041343 -0.24242
-0.048919 -0.21744
-0.055714 -0.19144
-0.061697 -0.16442
-0.066835 -0.13636
-0.071096 -0.10726
-0.074448 -0.077123
-0.076858 -0.045943
-0.078294 -0.013719


==> mb_x0_1_state_space_closed_loop.txt <==
A B C
0.8 0 0.37573
0.8 -0.013259 0.38666
0.79959 -0.026324 0.39722
0.79876 -0.039195 0.40741
0.79754 -0.051868 0.41955
0.79592 -0.06427 0.43357
0.79391 -0.07633 0.44715
0.79152 -0.088048 0.46033
0.78877 -0.099425 0.47309
0.78567 -0.11046 0.48544
0.78221 -0.12117 0.49738
0.77843 -0.13154 0.50892
0.77432 -0.14158 0.52005
0.76989 -0.1513 0.53078
0.76516 -0.16069 0.54111
0.76014 -0.16978 0.55105
0.75484 -0.17855 0.56059
0.74926 -0.18702 0.56975
0.74341 -0.1952 0.57852
0.73731 -0.20308 0.5869
0.73097 -0.21067 0.59491
0.72438 -0.21799 0.60254
0.71757 -0.22504 0.6098
0.71054 -0.23182 0.61669
0.70329 -0.23834 0.62321
0.69585 -0.2446 0.62937
0.6882 -0.25062 0.63517
0.68037 -0.2564 0.64062
0.67236 -0.26195 0.64572
0.66417 -0.26727 0.65047
0.65582 -0.27236 0.65488
0.64731 -0.27724 0.65895
0.63864 -0.28191 0.66268
0.62983 -0.28638 0.66608
0.62089 -0.29064 0.66915
0.6118 -0.29472 0.6719
0.60259 -0.2986 0.67432
0.59326 -0.3023 0.67644
0.58381 -0.30583 0.67823
0.57426 -0.30917 0.67972
0.5646 -0.31235 0.68091
0.55483 -0.31537 0.68179
0.54498 -0.31822 0.68238
0.53503 -0.32092 0.68267
0.52501 -0.32346 0.68267
0.5149 -0.32586 0.68239
0.50471 -0.32811 0.68182
0.49446 -0.33022 0.68098
0.48414 -0.33218 0.67986
0.47376 -0.33401 0.67847
0.46332 -0.33571 0.67681
0.45283 -0.33728 0.67489
0.44229 -0.33872 0.67271
0.43171 -0.34003 0.67028
0.42108 -0.34122 0.66759
0.41042 -0.34229 0.66466
0.39972 -0.34324 0.66148
0.389 -0.34407 0.65806
0.37824 -0.34479 0.6544
0.36747 -0.34539 0.65051
0.35667 -0.34589 0.6464
0.34587 -0.34627 0.64205
0.33505 -0.34654 0.63749
0.32422 -0.3467 0.63271
0.31338 -0.34675 0.62772
0.30255 -0.3467 0.62251
0.29171 -0.34655 0.6171
0.28088 -0.34629 0.61149
0.27006 -0.34592 0.60569
0.25925 -0.34545 0.59969
0.24845 -0.34489 0.5935
0.23768 -0.34422 0.58712
0.22692 -0.34344 0.58056
0.21619 -0.34257 0.57383
0.20548 -0.3416 0.56692
0.19481 -0.34053 0.55985
0.18417 -0.33936 0.55261
0.17356 -0.33809 0.5452
0.16299 -0.33673 0.53765
0.15247 -0.33526 0.52994
0.142 -0.3337 0.52208
0.13157 -0.33204 0.51408
0.12119 -0.33028 0.50594
0.11087 -0.32843 0.49767
0.10061 -0.32648 0.48927
0.090404 -0.32443 0.48074
0.080265 -0.32229 0.47209
0.070194 -0.32005 0.46333
0.060192 -0.31772 0.45445
0.050263 -0.31529 0.44547
0.04041 -0.31277 0.43638
0.030636 -0.31015 0.4272
0.020944 -0.30744 0.41792
0.011336 -0.30464 0.40856
0.0018164 -0.30175 0.39911
-0.0076132 -0.29876 0.38958
-0.016949 -0.29568 0.37998
-0.02619 -0.29252 0.37031
-0.035331 -0.28926 0.36057
-0.04437 -0.28592 0.35078
-0.053305 -0.28249 0.34093
-0.062133 -0.27897 0.33103
-0.070851 -0.27537 0.32108
-0.079456 -0.27168 0.31109
-0.087946 -0.26791 0.30107
-0.096318 -0.26407 0.29102
-0.10457 -0.26014 0.28094
-0.1127 -0.25613 0.27083
-0.1207 -0.25205 0.26072
-0.12858 -0.24789 0.25059
-0.13633 -0.24366 0.24045
-0.14394 -0.23936 0.23031
-0.15142 -0.23499 0.22017
-0.15876 -0.23055 0.21004
-0.16597 -0.22605 0.19991
-0.17303 -0.22148 0.18981
-0.17995 -0.21686 0.17972
-0.18673 -0.21218 0.16966
-0.19336 -0.20744 0.15963
-0.19984 -0.20265 0.14963
-0.20618 -0.19781 0.13967
-0.21236 -0.19292 0.12974
-0.21839 -0.18798 0.11987
-0.22426 -0.18301 0.11004
-0.22998 -0.17799 0.10027
-0.23554 -0.17294 0.090556
-0.24095 -0.16785 0.080902
-0.24619 -0.16274 0.071314
-0.25128 -0.15759 0.061795
-0.2562 -0.15242 0.052349
-0.26097 -0.14723 0.042978
-0.26557 -0.14202 0.033687
-0.27 -0.13679 0.02448
-0.27428 -0.13155 0.015358
-0.27839 -0.1263 0.0063258
-0.28234 -0.12105 -0.0026137
-0.28612 -0.11579 -0.011458
-0.28974 -0.11053 -0.020203
-0.29319 -0.10527 -0.028847
-0.29648 -0.10001 -0.037386
-0.29961 -0.094767 -0.045818
-0.30257 -0.089532 -0.054141
-0.30537 -0.08431 -0.062352
-0.308 -0.079105 -0.070447
-0.31047 -0.073919 -0.078427
-0.31278 -0.068755 -0.086314
-0.31493 -0.063616 -0.094024
-0.31692 -0.058503 -0.10166
-0.31875 -0.053421 -0.10913
-0.32042 -0.04837 -0.1165
-0.32193 -0.043354 -0.12373
-0.32328 -0.038374 -0.13083
-0.32448 -0.033434 -0.1378
-0.32553 -0.028535 -0.14463
-0.32642 -0.023679 -0.15134
-0.32716 -0.018869 -0.1579
-0.32775 -0.014106 -0.16433
-0.32819 -0.0093929 -0.17062
-0.32848 -0.0047307 -0.17677
-0.32863 -0.00012149 -0.18278
-0.32864 0.0044331 -0.18866
-0.3285 0.008931 -0.19438
-0.32822 0.013371 -0.19996
-0.3278 0.017752 -0.20539
-0.32725 0.022072 -0.21068
-0.32656 0.026331 -0.21582
-0.32573 0.030526 -0.22082
-0.32478 0.034658 -0.22567
-0.3237 0.038724 -0.23037
-0.32249 0.042723 -0.23493
-0.32115 0.046656 -0.23934
-0.31969 0.05052 -0.2436
-0.31811 0.054315 -0.24771
-0.31642 0.058041 -0.25168
-0.3146 0.061696 -0.25549
-0.31267 0.06528 -0.25916
-0.31063 0.068793 -0.26268
-0.30848 0.072234 -0.26606
-0.30623 0.075602 -0.26929
-0.30386 0.078898 -0.27237
-0.3014 0.08212 -0.2753
-0.29883 0.085269 -0.27809
-0.29617 0.088344 -0.28073
-0.29341 0.091345 -0.28323
-0.29055 0.094271 -0.28558
-0.28761 0.097124 -0.28779
-0.28457 0.099902 -0.28986
-0.28145 0.10261 -0.29179
-0.27824 0.10524 -0.29357
-0.27496 0.10779 -0.29521
-0.27159 0.11027 -0.29672
-0.26814 0.11268 -0.29808
-0.26462 0.11501 -0.29931
-0.26103 0.11727 -0.3004
-0.25736 0.11945 -0.30135
-0.25363 0.12156 -0.30217
-0.24983 0.1236 -0.30285
-0.24597 0.12557 -0.30341
-0.24204 0.12746 -0.30383
-0.23806 0.12928 -0.30412
-0.23402 0.13102 -0.30428
-0.22993 0.1327 -0.30431
-0.22578 0.1343 -0.30422
-0.22158 0.13583 -0.304
-0.21734 0.13729 -0.30366
-0.21305 0.13868 -0.3032
-0.20871 0.14 -0.30261
-0.20434 0.14125 -0.30191
-0.19992 0.14243 -0.30109
-0.19547 0.14355 -0.30015
-0.19099 0.14459 -0.2991
-0.18647 0.14556 -0.29794
-0.18192 0.14647 -0.29666
-0.17734 0.14731 -0.29527
-0.17274 0.14808 -0.29378
-0.16811 0.14879 -0.29218
-0.16346 0.14943 -0.29047
-0.15879 0.15001 -0.28866
-0.1541 0.15052 -0.28666
-0.1494 0.15097 -0.28474
-0.14468 0.15135 -0.28261
-0.13995 0.15167 -0.28043
-0.13521 0.15193 -0.27808
-0.13046 0.15213 -0.27574
-0.12571 0.15226 -0.27317
-0.12095 0.15233 -0.27069
-0.11619 0.15235 -0.26791
-0.11143 0.1523 -0.26529
-0.10667 0.15219 -0.26241
-0.10192 0.15203 -0.25957
-0.097164 0.1518 -0.25658
-0.092421 0.15152 -0.25352
-0.087686 0.15118 -0.25038
-0.082961 0.15079 -0.24717
-0.078249 0.15033 -0.24389
-0.073551 0.14983 -0.24053
-0.068869 0.14927 -0.23712
-0.064205 0.14865 -0.23363
-0.059559 0.14798 -0.23009
-0.054935 0.14726 -0.22648
-0.050333 0.14649 -0.22281
-0.045755 0.14566 -0.21909
-0.041203 0.14479 -0.21531
-0.036678 0.14387 -0.21148
-0.032183 0.14289 -0.2076
-0.027717 0.14187 -0.20367
-0.023284 0.1408 -0.19969
-0.018884 0.13969 -0.19567
-0.014518 0.13853 -0.19161
-0.010189 0.13732 -0.18751
-0.0058979 0.13607 -0.18336
-0.0016457 0.13478 -0.17919
0.0025661 0.13344 -0.17497
0.0067362 0.13206 -0.17073
0.010863 0.13064 -0.16646
0.014946 0.12919 -0.16216
0.018983 0.12769 -0.15783
0.022973 0.12615 -0.15348
0.026915 0.12458 -0.14911
0.030808 0.12297 -0.14472
0.034651 0.12132 -0.14031
0.038442 0.11964 -0.13588
0.042181 0.11792 -0.13144
0.045866 0.11618 -0.12699
0.049497 0.1144 -0.12253
0.053072 0.11259 -0.11806
0.05659 0.11075 -0.11359
0.060051 0.10888 -0.10911
0.063454 0.10699 -0.10464
0.066797 0.10506 -0.10016
0.07008 0.10311 -0.09568
0.073302 0.10114 -0.091207
0.076463 0.099143 -0.086739
0.079561 0.097123 -0.082279
0.082596 0.095081 -0.077829
0.085568 0.093019 -0.073389
0.088474 0.090937 -0.068962
0.091316 0.088837 -0.06455
0.094092 0.086719 -0.060154
0.096802 0.084585 -0.055776
0.099446 0.082435 -0.051418
0.10202 0.080271 -0.047081
0.10453 0.078094 -0.042767
0.10697 0.075905 -0.038477
0.10934 0.073705 -0.034214
0.11165 0.071494 -0.029978
0.11388 0.069275 -0.025771
0.11604 0.067047 -0.021595
0.11814 0.064813 -0.017451
0.12017 0.062573 -0.013341
0.12212 0.060328 -0.0092653
0.12401 0.05808 -0.005226
0.12582 0.055828 -0.0012229
0.12757 0.053575 0.0027395
0.12924 0.051321 0.0066619
0.13084 0.049068 0.010573
0.13238 0.046816 0.014397
0.13384 0.044567 0.018195
0.13523 0.042321 0.021936
0.13656 0.040078 0.025639
0.13781 0.037841 0.02929
0.13899 0.03561 0.032895
0.1401 0.033386 0.03645
0.14115 0.03117 0.039956
0.14212 0.028962 0.04341
0.14303 0.026764 0.046813
0.14386 0.024577 0.050163
0.14463 0.022401 0.053458
0.14533 0.020237 0.056699
0.14596 0.018087 0.059885
0.14653 0.01595 0.063014
0.14703 0.013828 0.066086
0.14746 0.011721 0.0691
0.14782 0.0096307 0.072056
0.14813 0.0075573 0.074952
0.14836 0.0055016 0.07779
0.14853 0.0034644 0.080566
0.14864 0.0014463 0.083282
0.14869 -0.00055202 0.085936
0.14867 -0.0025299 0.088528
0.14859 -0.0044866 0.091058
0.14845 -0.0064216 0.093525
0.14825 -0.0083343 0.095929
0.14799 -0.010224 0.09827
0.14767 -0.01209 0.10054
0.14729 -0.013933 0.10276
0.14686 -0.01575 0.10491
0.14636 -0.017542 0.10699
0.14582 -0.019309 0.10901
0.14521 -0.02105 0.11096
0.14456 -0.022764 0.11285
0.14384 -0.024452 0.11467
0.14308 -0.026111 0.11643
0.14226 -0.027744 0.11812
0.1414 -0.029347 0.11974
0.14048 -0.030923 0.1213
0.13951 -0.032469 0.12281
0.1385 -0.033986 0.12422
0.13744 -0.035474 0.1256
0.13633 -0.036932 0.12689
0.13517 -0.038359 0.12813
0.13398 -0.039756 0.12929
0.13273 -0.041123 0.1304
0.13145 -0.042458 0.13143
0.13012 -0.043763 0.1324
0.12875 -0.045036 0.13331
0.12735 -0.046277 0.13416
0.1259 -0.047487 0.13494
0.12442 -0.048665 0.13565
0.12289 -0.049811 0.13631
0.12134 -0.050925 0.1369
0.11975 -0.052007 0.13743
0.11812 -0.053056 0.13789
0.11646 -0.054073 0.13828
0.11477 -0.055058 0.13863
0.11305 -0.056011 0.13891
0.1113 -0.056931 0.13913
0.10952 -0.057818 0.1393
0.10772 -0.058673 0.1394
0.10588 -0.059495 0.13945
0.10402 -0.060284 0.13944
0.10214 -0.061041 0.13937
0.10023 -0.061765 0.13924
0.098303 -0.062457 0.13906
0.096351 -0.063116 0.13882
0.094379 -0.063743 0.13853
0.092387 -0.064338 0.13818
0.090376 -0.0649 0.13778
0.088348 -0.06543 0.13733
0.086303 -0.065928 0.13682
0.084243 -0.066395 0.13626
0.082168 -0.066829 0.13566
0.08008 -0.067232 0.135
0.077979 -0.067603 0.13428
0.075866 -0.067944 0.13354
0.073743 -0.068252 0.1327
0.07161 -0.068531 0.13189
0.069468 -0.068778 0.13095
0.067319 -0.068996 0.13005
0.065163 -0.069182 0.12904
0.063001 -0.069339 0.12802
0.060834 -0.069465 0.12693
0.058663 -0.069562 0.12583
0.05649 -0.069629 0.12465
0.054314 -0.069668 0.12348
0.052137 -0.069678 0.12218
0.049959 -0.06966 0.12097
0.047782 -0.069613 0.11966
0.045607 -0.069537 0.1183
0.043434 -0.069434 0.11692
0.041264 -0.069303 0.11549
0.039098 -0.069146 0.11404
0.036938 -0.068961 0.11255
0.034782 -0.06875 0.11103
0.032634 -0.068513 0.10948
0.030493 -0.068251 0.1079
0.02836 -0.067962 0.10629
0.026236 -0.067649 0.10465
0.024122 -0.067311 0.10299
0.022019 -0.066949 0.10129
0.019927 -0.066563 0.099575
0.017847 -0.066153 0.097833
0.015779 -0.06572 0.096067
0.013726 -0.065264 0.094278
0.011686 -0.064786 0.092467
0.0096615 -0.064286 0.090636
0.0076525 -0.063764 0.088786
0.0056599 -0.063222 0.086916
0.0036842 -0.062658 0.085029
0.0017262 -0.062074 0.083125
-0.00021365 -0.06147 0.081205
-0.0021346 -0.060847 0.07927
-0.004036 -0.060204 0.077321
-0.0059174 -0.059543 0.075358
-0.0077781 -0.058864 0.073384
-0.0096176 -0.058167 0.071399
-0.011435 -0.057453 0.069403
-0.013231 -0.056722 0.067398
-0.015003 -0.055974 0.065384
-0.016753 -0.055211 0.063363
-0.018478 -0.054432 0.061335
-0.020179 -0.053639 0.059302
-0.021855 -0.05283 0.057263
-0.023506 -0.052008 0.055221
-0.025131 -0.051172 0.053176
-0.02673 -0.050323 0.051129
-0.028303 -0.049462 0.04908
-0.029849 -0.048588 0.047031
-0.031367 -0.047702 0.044982
-0.032858 -0.046806 0.042935
-0.03432 -0.045898 0.04089
-0.035755 -0.04498 0.038847
-0.03716 -0.044053 0.036809
-0.038537 -0.043116 0.034775
-0.039884 -0.042171 0.032746
-0.041202 -0.041217 0.030722
-0.04249 -0.040255 0.028707
-0.043748 -0.039286 0.026699
-0.044976 -0.038309 0.0247
-0.046173 -0.037327 0.02271
-0.04734 -0.036338 0.020697
-0.048475 -0.035345 0.018715
-0.04958 -0.034347 0.016759
-0.050653 -0.033345 0.014818
-0.051695 -0.032338 0.01289
-0.052706 -0.031328 0.010975
-0.053685 -0.030314 0.0090737
-0.054632 -0.029298 0.007187
-0.055547 -0.028279 0.0053154
-0.056431 -0.027258 0.0034594
-0.057283 -0.026235 0.0016197
-0.058103 -0.025212 -0.00020302
-0.058891 -0.024187 -0.0020083
-0.059647 -0.023163 -0.0037954
-0.06037 -0.022139 -0.0055639
-0.061062 -0.021116 -0.0073131
-0.061722 -0.020093 -0.0090425
-0.06235 -0.019073 -0.010752
-0.062946 -0.018054 -0.01244
-0.06351 -0.017038 -0.014106
-0.064043 -0.016024 -0.015751
-0.064543 -0.015014 -0.017374
-0.065013 -0.014007 -0.018973
-0.06545 -0.013004 -0.02055
-0.065857 -0.012005 -0.022102
-0.066232 -0.011012 -0.023631
-0.066576 -0.010023 -0.025135
-0.066889 -0.0090396 -0.026613
-0.067172 -0.0080622 -0.028067
-0.067424 -0.007091 -0.029495
-0.067645 -0.0061264 -0.030897
-0.067837 -0.0051685 -0.032272
-0.067998 -0.0042179 -0.033621
-0.06813 -0.0032748 -0.034943
-0.068232 -0.0023396 -0.036237
-0.068305 -0.0014125 -0.037504
-0.06835 -0.00049395 -0.038744
-0.068365 0.00041587 -0.039955
-0.068352 0.0013166 -0.041138
-0.068311 0.002208 -0.042292
-0.068242 0.0030898 -0.043418
-0.068145 0.0039617 -0.044514
-0.068021 0.0048234 -0.045582
-0.067871 0.0056746 -0.04662
-0.067693 0.0065152 -0.047631
-0.06749 0.0073449 -0.048608
-0.06726 0.0081634 -0.049562
-0.067005 0.0089704 -0.050475
-0.066725 0.0097661 -0.051375
-0.06642 0.01055 -0.052218
-0.06609 0.011322 -0.053062
-0.065736 0.012081 -0.053868
-0.065359 0.012828 -0.054618
-0.064958 0.013563 -0.055379
-0.064534 0.014284 -0.056069
-0.064088 0.014993 -0.056771
-0.063619 0.015688 -0.0574
-0.063129 0.016371 -0.058042
-0.062617 0.017039 -0.05861
-0.062085 0.017695 -0.059193
-0.061532 0.018336 -0.059701
-0.060959 0.018964 -0.060225
-0.060366 0.019578 -0.060672
-0.059754 0.020178 -0.061137
-0.059124 0.020763 -0.061525
-0.058475 0.021334 -0.061932
-0.057808 0.021891 -0.06226
-0.057124 0.022433 -0.062609
-0.056423 0.022961 -0.062879
-0.055706 0.023474 -0.06317
-0.054972 0.023972 -0.063399
-0.054223 0.024456 -0.063596
-0.053459 0.024925 -0.063797
-0.05268 0.025378 -0.06394
-0.051887 0.025817 -0.064056
-0.05108 0.026242 -0.064171
-0.05026 0.026651 -0.064217
-0.049427 0.027045 -0.064283
-0.048582 0.027424 -0.064275
-0.047725 0.027789 -0.064288
-0.046856 0.028137 -0.064226
-0.045977 0.028472 -0.064186
-0.045087 0.028791 -0.064073
-0.044188 0.029095 -0.063981
-0.043278 0.029384 -0.063818
-0.04236 0.029659 -0.063675
-0.041433 0.029918 -0.063463
-0.040498 0.030163 -0.06327
-0.039556 0.030392 -0.06301
-0.038606 0.030608 -0.062769
-0.03765 0.030808 -0.062463
-0.036687 0.030994 -0.062174
-0.035718 0.031164 -0.061823
-0.034744 0.031321 -0.061489
-0.033766 0.031463 -0.061094
-0.032782 0.031591 -0.060715
-0.031795 0.031704 -0.060278
-0.030804 0.031804 -0.059857
-0.02981 0.031889 -0.059378
-0.028814 0.031961 -0.058917
-0.027815 0.032018 -0.058405
-0.026815 0.032062 -0.057883
-0.025813 0.032092 -0.057361
-0.02481 0.032109 -0.056779
-0.023806 0.032112 -0.05624
-0.022803 0.032102 -0.055591
-0.0218 0.03208 -0.055044
-0.020797 0.032043 -0.054403
-0.019796 0.031994 -0.05374
-0.018796 0.031932 -0.053072
-0.017798 0.031859 -0.052411
-0.016803 0.031772 -0.051732
-0.01581 0.031673 -0.051003
-0.01482 0.031563 -0.05033
-0.013834 0.03144 -0.049555
-0.012851 0.031306 -0.048788
-0.011873 0.031161 -0.048085
-0.010899 0.031003 -0.04723
-0.0099302 0.030836 -0.04655
-0.0089666 0.030655 -0.04574
-0.0080086 0.030464 -0.044862
-0.0070566 0.030264 -0.044097
-0.0061108 0.030052 -0.043281
-0.0051717 0.02983 -0.042426
-0.0042395 0.029598 -0.041552
-0.0033146 0.029357 -0.040759
-0.0023972 0.029104 -0.039895
-0.0014877 0.028842 -0.039022
-0.00058637 0.02857 -0.038142
0.00030645 0.028289 -0.037204
0.0011905 0.028001 -0.036308
0.0020655 0.027704 -0.035465
0.0029313 0.027397 -0.034513
0.0037875 0.027083 -0.03359
0.0046338 0.026762 -0.032735
0.0054701 0.02643 -0.031772
0.0062961 0.026092 -0.030829
0.0071114 0.025747 -0.029951
0.007916 0.025394 -0.029029
0.0087096 0.025033 -0.028058
0.0094919 0.024666 -0.0271
0.010263 0.024293 -0.026218
0.011022 0.023912 -0.025244
0.011769 0.023526 -0.02428
0.012504 0.023135 -0.023393
0.013227 0.022736 -0.022418
0.013938 0.022332 -0.021453
0.014636 0.021924 -0.020548
0.015321 0.02151 -0.01958
0.015993 0.021091 -0.01863
0.016652 0.020668 -0.017712
0.017298 0.02024 -0.016753
0.01793 0.019808 -0.015822
0.018549 0.019372 -0.01489
0.019155 0.018932 -0.013958
0.019746 0.018489 -0.013032
0.020324 0.018042 -0.012108
0.020888 0.017592 -0.011189
0.021438 0.017139 -0.010274
0.021973 0.016684 -0.0093632
0.022495 0.016225 -0.0084576
0.023002 0.015765 -0.0075574
0.023494 0.015302 -0.0066627
0.023973 0.014838 -0.0057738
0.024436 0.014372 -0.0048911
0.024885 0.013904 -0.0040148
0.02532 0.013435 -0.0031451
0.02574 0.012965 -0.0022825
0.026145 0.012494 -0.0014272
0.026535 0.012023 -0.00057939
0.026911 0.011551 0.00026055
0.027272 0.011079 0.0010924
0.027618 0.010607 0.0019158
0.02795 0.010135 0.0027306
0.028266 0.0096632 0.0035365
0.028568 0.0091921 0.0043332
0.028856 0.0087218 0.0051205
0.029128 0.0082524 0.0058981
0.029386 0.0077841 0.0066658
0.029629 0.0073171 0.0074234
0.029858 0.0068516 0.0081707
0.030072 0.0063878 0.0089074
0.030272 0.0059259 0.0096333
0.030457 0.0054659 0.010348
0.030628 0.0050082 0.011052
0.030784 0.0045528 0.011744
0.030927 0.0041 0.012425
0.031055 0.0036498 0.013094
0.031169 0.0032025 0.013752
0.031269 0.0027582 0.014397
0.031355 0.0023171 0.01503
0.031427 0.0018792 0.015651
0.031486 0.0014449 0.016259
0.031531 0.0010142 0.016855
0.031563 0.0005872 0.017438
0.031581 0.00016413 0.018008
0.031586 -0.0002549 0.018565
0.031578 -0.00066977 0.01911
0.031558 -0.0010803 0.019641
0.031524 -0.0014865 0.020158
0.031477 -0.001888 0.020663
0.031418 -0.0022849 0.021154
0.031347 -0.002677 0.021631
0.031263 -0.0030642 0.022095
0.031168 -0.0034464 0.022545
0.03106 -0.0038234 0.022982
0.03094 -0.0041952 0.023405
0.030809 -0.0045617 0.023814
0.030667 -0.0049227 0.02421
0.030513 -0.0052782 0.024591
0.030348 -0.005628 0.024959
0.030172 -0.0059721 0.025313
0.029985 -0.0063104 0.025653
0.029788 -0.0066429 0.025979
0.029581 -0.0069693 0.026291
0.029363 -0.0072897 0.026589
0.029135 -0.007604 0.026873
0.028897 -0.0079121 0.027145
0.02865 -0.0082139 0.027399
0.028393 -0.0085095 0.027646
0.028128 -0.0087985 0.027865
0.027853 -0.0090815 0.028091
0.027569 -0.0093576 0.028282
0.027276 -0.0096275 0.028481
0.026975 -0.0098905 0.028645
0.026666 -0.010147 0.028817
0.026349 -0.010397 0.028953
0.026024 -0.01064 0.029099
0.025692 -0.010876 0.029208
0.025352 -0.011106 0.029328
0.025005 -0.011329 0.029411
0.024651 -0.011545 0.029504
0.02429 -0.011754 0.029561
0.023923 -0.011956 0.029628
0.023549 -0.012151 0.029659
0.023169 -0.01234 0.029701
0.022784 -0.012521 0.029707
0.022393 -0.012696 0.029724
0.021996 -0.012863 0.029706
0.021594 -0.013024 0.029697
0.021187 -0.013178 0.029655
0.020775 -0.013325 0.029623
0.020359 -0.013464 0.029557
0.019938 -0.013598 0.029501
0.019513 -0.013724 0.029412
0.019084 -0.013843 0.029333
0.018652 -0.013955 0.029222
0.018215 -0.014061 0.02912
0.017776 -0.014159 0.028987
0.017334 -0.014251 0.028863
0.016888 -0.014336 0.028709
0.01644 -0.014415 0.028563
0.01599 -0.014486 0.02839
0.015537 -0.014551 0.028223
0.015082 -0.014609 0.028029
0.014626 -0.014661 0.027843
0.014168 -0.014706 0.027629
0.013708 -0.014745 0.027424
0.013247 -0.014777 0.027191
0.012786 -0.014803 0.026968
0.012323 -0.014822 0.026715
0.01186 -0.014836 0.026477
0.011396 -0.014842 0.026156
0.010932 -0.014845 0.025931
0.010468 -0.01484 0.025688
0.010005 -0.014828 0.025354
0.0095413 -0.014812 0.025118
0.0090784 -0.014788 0.024768
0.0086163 -0.01476 0.024514
0.008155 -0.014724 0.024153
0.0076949 -0.014684 0.023883
0.007236 -0.014637 0.023511
0.0067786 -0.014586 0.023218
0.0063228 -0.014528 0.022839
0.0058688 -0.014466 0.022529
0.0054168 -0.014397 0.022143
0.0049668 -0.014324 0.02182
0.0045192 -0.014245 0.021425
0.004074 -0.014162 0.021086
0.0036315 -0.014073 0.02062
0.0031917 -0.013982 0.020333
0.0027547 -0.013883 0.019926
0.0023209 -0.013781 0.019573
0.0018902 -0.013672 0.019139
0.001463 -0.01356 0.018795
0.0010392 -0.013442 0.018354
0.00061914 -0.013321 0.017987
0.00020285 -0.013195 0.017553
-0.0002095 -0.013065 0.017142
-0.00061779 -0.012931 0.016751
-0.0010219 -0.012793 0.016305
-0.0014217 -0.012651 0.01592
-0.001817 -0.012504 0.015477
-0.0022078 -0.012355 0.015045
-0.0025938 -0.012201 0.014657
-0.0029751 -0.012044 0.014187
-0.0033515 -0.011884 0.013786
-0.0037229 -0.01172 0.013342
-0.0040891 -0.011553 0.012898
-0.0044501 -0.011383 0.012457
-0.0048058 -0.01121 0.012033
-0.0051561 -0.011034 0.011612
-0.005501 -0.010855 0.011162
-0.0058402 -0.010673 0.010738
-0.0061737 -0.010489 0.010291
-0.0065015 -0.010302 0.0098659
-0.0068234 -0.010113 0.0094192
-0.0071395 -0.009921 0.0089918
-0.0074495 -0.0097269 0.0085502
-0.0077535 -0.0095309 0.0081212
-0.0080513 -0.0093326 0.0076827
-0.0083429 -0.0091326 0.0072536
-0.0086283 -0.0089306 0.0068194
-0.0089074 -0.0087269 0.0063911
-0.0091801 -0.0085215 0.0059612
-0.0094464 -0.0083146 0.005535
-0.0097063 -0.0081062 0.0051095
-0.0099596 -0.0078965 0.0046867
-0.010206 -0.0076856 0.0042657
-0.010447 -0.0074735 0.0038472
-0.01068 -0.0072603 0.003431
-0.010907 -0.0070462 0.0030175
-0.011127 -0.0068312 0.0026067
-0.011341 -0.0066155 0.0021987
-0.011547 -0.0063991 0.0017938
-0.011747 -0.0061821 0.0013919
-0.011941 -0.0059647 0.00099334
-0.012127 -0.0057469 0.00059814
-0.012307 -0.0055288 0.00020645
-0.012479 -0.0053105 -0.0001816
-0.012645 -0.0050921 -0.00056587
-0.012804 -0.0048738 -0.00094624
-0.012957 -0.0046555 -0.0013226
-0.013102 -0.0044374 -0.0016948
-0.013241 -0.0042195 -0.0020628
-0.013373 -0.0040021 -0.0024263
-0.013498 -0.003785 -0.0027854
-0.013616 -0.0035685 -0.0031399
-0.013728 -0.0033527 -0.0034897
-0.013832 -0.0031375 -0.0038347
-0.01393 -0.0029231 -0.0041748
-0.014022 -0.0027095 -0.0045099
-0.014106 -0.002497 -0.0048399
-0.014184 -0.0022854 -0.0051648
-0.014256 -0.0020749 -0.0054843
-0.014321 -0.0018656 -0.0057986
-0.014379 -0.0016576 -0.0061074
-0.014431 -0.0014509 -0.0064107
-0.014476 -0.0012456 -0.0067084
-0.014515 -0.0010418 -0.0070005
-0.014548 -0.00083952 -0.0072869
-0.014574 -0.00063886 -0.0075675
-0.014594 -0.00043987 -0.0078422
-0.014608 -0.00024262 -0.0081111
-0.014615 -4.7189e-05 -0.008374
-0.014617 0.00014637 -0.0086309
-0.014612 0.000338 -0.0088818
-0.014601 0.00052763 -0.0091266
-0.014585 0.0007152 -0.0093652
-0.014563 0.00090066 -0.0095977
-0.014534 0.001084 -0.009824
-0.014501 0.001265 -0.010044
-0.014461 0.0014438 -0.010258
-0.014416 0.0016203 -0.010465
-0.014365 0.0017944 -0.010666
-0.014309 0.001966 -0.010861
-0.014248 0.0021352 -0.011049
-0.014181 0.0023019 -0.011231
-0.014109 0.002466 -0.011407
-0.014032 0.0026275 -0.011576
-0.01395 0.0027863 -0.011739
-0.013863 0.0029424 -0.011895
-0.013771 0.0030959 -0.012045
-0.013674 0.0032465 -0.012189
-0.013573 0.0033944 -0.012326
-0.013467 0.0035394 -0.012456
-0.013356 0.0036816 -0.012582
-0.013241 0.0038208 -0.012696
-0.013122 0.0039572 -0.01281
-0.012998 0.0040906 -0.012913
-0.01287 0.004221 -0.013011
-0.012738 0.0043485 -0.013102
-0.012602 0.004473 -0.013194
-0.012463 0.0045943 -0.013269
-0.012319 0.0047126 -0.013346
-0.012172 0.0048278 -0.013389
-0.012021 0.0049406 -0.013475
-0.011866 0.0050495 -0.013532
-0.011709 0.0051553 -0.013577
-0.011548 0.005258 -0.013621
-0.011383 0.0053575 -0.013663
-0.011216 0.0054536 -0.013687
-0.011045 0.0055468 -0.013713
-0.010872 0.0056368 -0.013721
-0.010696 0.0057238 -0.013743
-0.010517 0.0058075 -0.013773
-0.010336 0.0058872 -0.013726
-0.010152 0.0059652 -0.013752
-0.0099652 0.0060391 -0.013713
-0.0097764 0.0061106 -0.01373
-0.0095855 0.006178 -0.013701
-0.0093924 0.0062425 -0.013696
-0.0091973 0.006303 -0.013621
-0.0090004 0.0063617 -0.013614
-0.0088016 0.0064163 -0.013537
-0.0086011 0.0064689 -0.013525
-0.0083989 0.0065171 -0.013473
-0.0081953 0.0065622 -0.0134
-0.0079902 0.0066046 -0.013359
-0.0077838 0.0066432 -0.013258
-0.0075762 0.0066797 -0.013213
-0.0073674 0.0067123 -0.013103
-0.0071577 0.0067428 -0.013053
-0.006947 0.0067693 -0.012968
-0.0067354 0.0067927 -0.012873
-0.0065232 0.0068131 -0.012788
-0.0063103 0.0068303 -0.01265
-0.0060968 0.0068456 -0.012577
-0.0058829 0.006857 -0.01244
-0.0056686 0.0068664 -0.012357
-0.005454 0.0068719 -0.012226
-0.0052393 0.006875 -0.012122
-0.0050244 0.0068748 -0.011996
-0.0048096 0.0068717 -0.011833
-0.0045949 0.006867 -0.011738
-0.0043803 0.0068584 -0.011579
-0.0041659 0.0068477 -0.011465
-0.0039519 0.0068336 -0.011302
-0.0037384 0.0068175 -0.011178
-0.0035254 0.006798 -0.011008
-0.0033129 0.0067766 -0.010879
-0.0031011 0.006752 -0.010701
-0.0028901 0.0067255 -0.010569
-0.00268 0.0066957 -0.010382
-0.0024707 0.0066642 -0.01025
-0.0022625 0.0066294 -0.010054
-0.0020553 0.0065931 -0.0099202
-0.0018493 0.0065533 -0.0097184
-0.0016445 0.0065122 -0.009555
-0.001441 0.0064685 -0.0093721
-0.0012388 0.0064228 -0.0091984
-0.0010381 0.0063748 -0.0090168
-0.00083891 0.0063247 -0.0088523
-0.00064126 0.0062719 -0.0086574
-0.00044527 0.0062174 -0.0084725
-0.00025097 0.0061608 -0.0082969
-5.8449e-05 0.0061019 -0.0080959
0.00013224 0.0060414 -0.0079072
0.00032103 0.005979 -0.0077257
0.00050787 0.0059144 -0.0075198
0.0006927 0.0058483 -0.0073314
0.00087546 0.0057803 -0.0071568
0.0010561 0.00571 -0.0069387
0.0012345 0.0056386 -0.0067356
0.0014107 0.0055657 -0.0065307
0.0015847 0.0054915 -0.0063374
0.0017563 0.0054155 -0.0061519
0.0019255 0.0053376 -0.0059436
0.0020923 0.0052585 -0.0057381
0.0022566 0.0051781 -0.0055402
0.0024185 0.0050963 -0.0053367
0.0025777 0.0050132 -0.0051413
0.0027344 0.0049286 -0.0049324
0.0028884 0.0048431 -0.0047323
0.0030397 0.0047563 -0.004537
0.0031884 0.0046681 -0.0043289
0.0033342 0.0045791 -0.004125
0.0034773 0.0044891 -0.0039289
0.0036176 0.0043979 -0.0037227
0.0037551 0.004306 -0.0035221
0.0038896 0.0042131 -0.0033231
0.0040213 0.0041194 -0.0031219
0.00415 0.0040249 -0.0029235
0.0042758 0.0039296 -0.0027246
0.0043986 0.0038336 -0.0025273
0.0045184 0.003737 -0.0023304
0.0046352 0.0036398 -0.0021347
0.0047489 0.0035419 -0.0019398
0.0048596 0.0034436 -0.0017462
0.0049672 0.0033448 -0.0015536
0.0050717 0.0032455 -0.0013623
0.0051732 0.0031459 -0.0011722
0.0052715 0.0030459 -0.00098353
0.0053667 0.0029456 -0.0007962
0.0054587 0.0028451 -0.00061033
0.0055476 0.0027443 -0.00042598
0.0056334 0.0026434 -0.00024321
0.005716 0.0025424 -6.2079e-05
0.0057954 0.0024412 0.00011735
0.0058717 0.0023401 0.00029503
0.0059449 0.0022389 0.00047089
0.0060148 0.0021378 0.00064487
0.0060816 0.0020368 0.00081693
0.0061453 0.001936 0.00098701
0.0062058 0.0018353 0.001155
0.0062631 0.0017348 0.001321
0.0063173 0.0016346 0.0014848
0.0063684 0.0015346 0.0016464
0.0064164 0.001435 0.0018058
0.0064612 0.0013358 0.001963
0.006503 0.0012369 0.0021178
0.0065416 0.0011386 0.0022702
0.0065772 0.0010407 0.0024202
0.0066097 0.00094326 0.0025678
0.0066392 0.00084643 0.0027129
0.0066656 0.00075018 0.0028555
0.0066891 0.00065456 0.0029955
0.0067095 0.00055959 0.0031329
0.006727 0.0004653 0.0032678
0.0067416 0.00037174 0.0033999
0.0067532 0.00027893 0.0035294
0.0067619 0.0001869 0.0036562
0.0067677 9.5692e-05 0.0037802
0.0067707 5.3222e-06 0.0039015
0.0067709 -8.4175e-05 0.00402
0.0067683 -0.00017277 0.0041357
0.0067629 -0.00026044 0.0042486
0.0067547 -0.00034715 0.0043586
0.0067439 -0.00043287 0.0044658
0.0067304 -0.00051759 0.0045701
0.0067142 -0.00060127 0.0046714
0.0066954 -0.0006839 0.0047699
0.006674 -0.00076544 0.0048655
0.0066501 -0.00084588 0.0049581
0.0066237 -0.00092518 0.0050478
0.0065948 -0.0010033 0.0051345
0.0065634 -0.0010803 0.0052183
0.0065296 -0.0011561 0.0052991
0.0064935 -0.0012307 0.0053769
0.0064551 -0.0013041 0.0054517
0.0064143 -0.0013762 0.0055236
0.0063713 -0.001447 0.0055925
0.0063261 -0.0015166 0.0056585
0.0062787 -0.0015848 0.0057214
0.0062292 -0.0016517 0.0057814
0.0061775 -0.0017174 0.0058384
0.0061239 -0.0017816 0.0058925
0.0060682 -0.0018445 0.0059436
0.0060106 -0.0019061 0.0059917
0.005951 -0.0019662 0.0060369
0.0058896 -0.002025 0.0060792
0.0058263 -0.0020823 0.0061186
0.0057612 -0.0021382 0.0061548
0.0056944 -0.0021928 0.006189
0.0056259 -0.0022458 0.0062177
0.0055557 -0.0022975 0.0062462
0.0054839 -0.0023477 0.0062652
0.0054105 -0.0023967 0.0062927
0.0053356 -0.002444 0.0063192
0.0052592 -0.0024896 0.0063138
0.0051814 -0.0025345 0.0063442
0.0051022 -0.0025773 0.0063569
0.0050217 -0.0026187 0.0063626
0.0049399 -0.0026586 0.0063684
0.0048568 -0.002697 0.0063702
0.0047725 -0.002734 0.0063701
0.0046871 -0.0027695 0.0063776
0.0046005 -0.0028032 0.0063518
0.0045129 -0.0028361 0.0063577
0.0044243 -0.0028671 0.0063332
0.0043347 -0.002897 0.0063362
0.0042441 -0.002925 0.0063156
0.0041527 -0.0029517 0.0063023
0.0040605 -0.0029768 0.0062745
0.0039675 -0.0030006 0.0062607
0.0038737 -0.0030227 0.0062275
0.0037793 -0.0030436 0.0062088
0.0036841 -0.0030628 0.0061707
0.0035884 -0.0030808 0.0061479
0.0034922 -0.0030971 0.0061053
0.0033954 -0.0031122 0.0060782
0.0032981 -0.0031256 0.0060313
0.0032004 -0.0031379 0.0059998
0.0031024 -0.0031485 0.005949
0.003004 -0.0031579 0.0059128
0.0029053 -0.0031657 0.0058581
0.0028064 -0.0031723 0.0058178
0.0027072 -0.0031774 0.0057603
0.0026079 -0.0031812 0.0057086
0.0025085 -0.0031838 0.0056594
0.002409 -0.0031848 0.0056044
0.0023095 -0.0031845 0.005562
0.00221 -0.0031823 0.0054752
0.0021106 -0.0031797 0.0054315
0.0020112 -0.0031753 0.0053518
0.001912 -0.0031702 0.0052969
0.0018129 -0.0031634 0.005222
0.001714 -0.0031558 0.0051634
0.0016154 -0.0031466 0.0050858
0.0015171 -0.0031365 0.0050241
0.0014191 -0.0031249 0.004944
0.0013214 -0.0031124 0.0048793
0.0012242 -0.0030985 0.0047967
0.0011273 -0.0030837 0.0047292
0.001031 -0.0030675 0.0046444
0.00093511 -0.0030504 0.0045743
0.00083978 -0.003032 0.0044873
0.00074503 -0.0030128 0.0044147
0.00065088 -0.0029922 0.0043259
0.00055738 -0.0029709 0.0042509
0.00046454 -0.0029483 0.0041604
0.0003724 -0.002925 0.0040833
0.000281 -0.0029004 0.0039913
0.00019036 -0.0028751 0.0039173
0.00010051 -0.0028485 0.0038195
1.1498e-05 -0.0028213 0.0037356
-7.6667e-05 -0.0027931 0.0036449
-0.00016395 -0.002764 0.0035631
-0.00025033 -0.0027339 0.0034686
-0.00033576 -0.0027032 0.0033771
-0.00042023 -0.0026716 0.0033554
-0.00050372 -0.0026371 0.003199
-0.00058613 -0.0026038 0.0030063
-0.0006675 -0.0025729 0.0030049
-0.0007479 -0.0025386 0.0029277
-0.00082723 -0.002503 0.002831
-0.00090545 -0.0024669 0.0027359
-0.00098254 -0.0024302 0.0026741
-0.0010585 -0.0023919 0.0025585
-0.0011332 -0.0023536 0.0024587
-0.0012068 -0.0023149 0.0023614
-0.0012791 -0.0022757 0.0022708
-0.0013502 -0.0022359 0.002117
-0.0014201 -0.0021974 0.0020802
-0.0014888 -0.0021567 0.0019939
-0.0015562 -0.0021153 0.0018979
-0.0016223 -0.0020735 0.0018029
-0.0016871 -0.0020312 0.0017114
-0.0017506 -0.0019885 0.0016166
-0.0018127 -0.0019454 0.0015246
-0.0018735 -0.0019019 0.0014317
-0.0019329 -0.0018581 0.0013397
-0.001991 -0.0018138 0.0012477
-0.0020477 -0.0017693 0.0011562
-0.002103 -0.0017245 0.0010651
-0.0021569 -0.0016794 0.00097445
-0.0022093 -0.001634 0.00088424
-0.0022604 -0.0015884 0.00079458
-0.00231 -0.0015426 0.00070543
-0.0023582 -0.0014965 0.00061686
-0.002405 -0.0014503 0.00052888
-0.0024503 -0.001404 0.00044152
-0.0024942 -0.0013575 0.00035482
-0.0025366 -0.0013109 0.0002688
-0.0025776 -0.0012642 0.00018348
-0.0026171 -0.0012174 9.8899e-05
-0.0026551 -0.0011705 1.5083e-05
-0.0026917 -0.0011237 -6.7941e-05
-0.0027268 -0.0010768 -0.00015015
-0.0027605 -0.0010299 -0.0002315
-0.0027927 -0.00098308 -0.00031199
-0.0028234 -0.00093628 -0.00039158
-0.0028526 -0.00088955 -0.00047025
-0.0028804 -0.0008429 -0.00054796
-0.0029068 -0.00079635 -0.00062471
-0.0029317 -0.00074992 -0.00070047
-0.0029551 -0.00070363 -0.00077617
-0.0029771 -0.00065752 -0.00085043
-0.0029976 -0.00061161 -0.00092046
-0.0030168 -0.00056581 -0.0009942
-0.0030344 -0.00052029 -0.0010623
-0.0030507 -0.00047492 -0.001134
-0.0030655 -0.00042987 -0.0011995
-0.003079 -0.00038499 -0.0012693
-0.003091 -0.00034046 -0.0013321
-0.0031016 -0.00029614 -0.0013999
-0.0031109 -0.00025221 -0.0014601
-0.0031188 -0.00020851 -0.0015257
-0.0031253 -0.00016524 -0.0015832
-0.0031305 -0.00012221 -0.0016466
-0.0031343 -7.9659e-05 -0.0017013
-0.0031368 -3.7369e-05 -0.0017625
-0.0031379 4.4091e-06 -0.0018144
-0.0031378 4.5906e-05 -0.0018733
-0.0031364 8.6857e-05 -0.0019224
-0.0031336 0.00012751 -0.0019788
-0.0031297 0.00016758 -0.0020251
-0.0031244 0.00020733 -0.0020791
-0.0031179 0.00024648 -0.0021225
-0.0031102 0.00028529 -0.0021741
-0.0031013 0.00032346 -0.0022146
-0.0030912 0.00036127 -0.0022637
-0.0030799 0.00039843 -0.0023013
-0.0030675 0.00043521 -0.0023478
-0.0030539 0.0004713 -0.0023825
-0.0030392 0.00050701 -0.0024264
-0.0030233 0.000542 -0.0024582
-0.0030064 0.0005766 -0.0024996
-0.0029884 0.00061045 -0.0025285
-0.0029693 0.0006439 -0.0025672
-0.0029492 0.00067659 -0.0025932
-0.002928 0.00070885 -0.0026293
-0.0029059 0.00074034 -0.0026524
-0.0028827 0.00077139 -0.002686
-0.0028586 0.00080165 -0.0027062
-0.0028336 0.00083146 -0.0027371
-0.0028076 0.00086046 -0.0027544
-0.0027807 0.00088901 -0.0027827
-0.0027529 0.00091673 -0.0027972
-0.0027243 0.000944 -0.0028229
-0.0026948 0.00097042 -0.0028346
-0.0026644 0.00099637 -0.0028576
-0.0026333 0.0010215 -0.0028666
-0.0026014 0.0010461 -0.002887
-0.0025687 0.0010699 -0.0028932
-0.0025353 0.0010932 -0.0029111
-0.0025011 0.0011156 -0.0029146
-0.0024662 0.0011375 -0.00293
-0.0024307 0.0011586 -0.0029308
-0.0023945 0.0011791 -0.0029436
-0.0023576 0.0011988 -0.0029419
-0.0023202 0.001218 -0.0029522
-0.0022821 0.0012364 -0.0029479
-0.0022435 0.0012542 -0.0029557
-0.0022043 0.0012711 -0.0029489
-0.0021646 0.0012876 -0.0029544
-0.0021243 0.0013031 -0.0029451
-0.0020836 0.0013182 -0.0029482
-0.0020424 0.0013324 -0.0029365
-0.0020008 0.0013461 -0.0029372
-0.0019587 0.0013589 -0.0029232
-0.0019162 0.0013712 -0.0029217
-0.0018734 0.0013826 -0.0029054
-0.0018302 0.0013936 -0.0029017
-0.0017866 0.0014036 -0.0028831
-0.0017428 0.0014132 -0.0028772
-0.0016986 0.001422 -0.0028565
-0.0016542 0.0014302 -0.0028486
-0.0016095 0.0014376 -0.0028256
-0.0015645 0.0014445 -0.0028157
-0.0015194 0.0014505 -0.0027905
-0.0014741 0.0014561 -0.0027788
-0.0014286 0.0014609 -0.0027464
-0.0013829 0.0014653 -0.0027385
-0.0013371 0.0014688 -0.0026844
-0.0012912 0.0014726 -0.0026853
-0.0012452 0.001475 -0.0026735
-0.0011991 0.0014765 -0.0026417
-0.001153 0.0014775 -0.002622
-0.0011068 0.0014778 -0.0025408
-0.0010606 0.0014792 -0.0025631
-0.0010144 0.0014785 -0.0025433
-0.00096819 0.0014769 -0.0025087
-0.00092204 0.0014749 -0.0024854
-0.00087595 0.0014721 -0.0024497
-0.00082995 0.0014689 -0.0024229
-0.00078404 0.0014651 -0.0023973
-0.00073826 0.0014604 -0.002347
-0.00069262 0.0014558 -0.0023254
-0.00064713 0.0014503 -0.0022887
-0.0006018 0.0014443 -0.00233
-0.00055667 0.0014354 -0.0022207
-0.00051181 0.0014283 -0.0021616
-0.00046718 0.0014214 -0.0021434
-0.00042276 0.0014134 -0.0021163
-0.00037859 0.0014046 -0.0020746
-0.0003347 0.0013955 -0.0020388
-0.00029109 0.0013859 -0.0020055
-0.00024778 0.0013756 -0.0019592
-0.00020479 0.0013651 -0.0019263
-0.00016213 0.001354 -0.0018822
-0.00011982 0.0013426 -0.0018439
-7.7862e-05 0.0013306 -0.001802
-3.6279e-05 0.0013183 -0.0017671
4.9186e-06 0.0013054 -0.0017222
4.5714e-05 0.0012923 -0.0016817
8.6097e-05 0.0012787 -0.0016547
0.00012606 0.0012642 -0.0015997
0.00016556 0.0012498 -0.0015179
0.00020462 0.0012363 -0.0015123
0.00024325 0.0012212 -0.0014773
0.00028142 0.0012056 -0.0014311
0.00031909 0.0011898 -0.0013876
0.00035627 0.0011736 -0.0013628
0.00039295 0.0011566 -0.001308
0.00042909 0.0011396 -0.0012591
0.0004647 0.0011224 -0.0012144
0.00049978 0.001105 -0.0011734
0.00053431 0.0010873 -0.0011375
0.00056829 0.001069 -0.0010853
0.0006017 0.0010508 -0.0010399
0.00063453 0.0010323 -0.0010158
0.00066679 0.001013 -0.00096003
0.00069845 0.00099379 -0.00090999
0.0007295 0.00097459 -0.00086634
0.00075996 0.00095517 -0.00081593
0.00078981 0.00093577 -0.0007851
0.00081905 0.0009158 -0.00073782
0.00084767 0.00089577 -0.00069379
0.00087566 0.00087559 -0.00063941
0.00090303 0.00085561 -0.00061517
0.00092976 0.0008349 -0.00056744
0.00095585 0.0008142 -0.00052372
0.0009813 0.00079341 -0.00045935
0.0010061 0.00077318 -0.00044546
0.0010303 0.00075198 -0.00039982
0.0010538 0.00073079 -0.00035729
0.0010766 0.00070954 -0.00028159
0.0010988 0.00068927 -0.00027862
0.0011203 0.00066776 -0.00015449
0.0011412 0.00064879 -0.00018976
0.0011614 0.00062748 -0.00016212
0.0011811 0.00060572 -0.00011903
0.0012 0.00058402 -3.0366e-05
0.0012182 0.00056383 -3.8519e-05
0.0012359 0.00054217 -4.986e-06
0.0012528 0.00052034 3.5654e-05
0.0012691 0.00049856 7.317e-05
0.0012846 0.00047677 0.0001733
0.0012995 0.00045694 0.00014939
0.0013138 0.00043528 0.00018141
0.0013274 0.00041349 0.00021989
0.0013403 0.00039181 0.0002558
0.0013526 0.00037016 0.00032526
0.0013642 0.00034962 0.00032391
0.0013751 0.00032804 0.00035963
0.0013853 0.00030656 0.00046668
0.0013949 0.00028743 0.00042812
0.0014039 0.0002662 0.00045677
0.0014122 0.00024492 0.0004917
0.0014199 0.00022381 0.00052326
0.0014269 0.00020278 0.00060147
0.0014332 0.00018333 0.00058597
0.0014389 0.00016258 0.00061955
0.001444 0.00014206 0.00061506
0.0014484 0.00012059 0.00067552
0.0014522 0.00010021 0.00070554
0.0014553 8.0003e-05 0.00078166
0.0014578 6.1451e-05 0.00076227
0.0014598 4.1634e-05 0.00078612
0.0014611 2.1884e-05 0.00090012
0.0014617 5.0386e-06 0.00084581
0.0014619 -1.4052e-05 0.00086006
0.0014615 -3.3299e-05 0.00088691
0.0014604 -5.2294e-05 0.0009578
0.0014588 -6.9636e-05 0.00095946
0.0014566 -8.7416e-05 0.00095917
0.0014539 -0.00010569 0.00097658
0.0014506 -0.00012391 0.0010019
0.0014467 -0.00014181 0.0010212
0.0014423 -0.00015953 0.0010434
0.0014373 -0.00017699 0.0010629
0.0014318 -0.00019422 0.0010833
0.0014257 -0.00021118 0.0011016
0.0014191 -0.0002279 0.0011202
0.001412 -0.00024437 0.0011371
0.0014043 -0.00026059 0.0011552
0.0013962 -0.00027652 0.0011707
0.0013875 -0.00029221 0.0011868
0.0013784 -0.00030761 0.0012011
0.0013688 -0.00032277 0.001217
0.0013587 -0.0003376 0.0012297
0.0013482 -0.00035218 0.0012429
0.0013372 -0.00036647 0.0012553
0.0013257 -0.00038048 0.0013256
0.0013138 -0.00039238 0.0012777
0.0013016 -0.00040577 0.001328
0.0012889 -0.00041762 0.0012988
0.0012758 -0.00043036 0.0013017
0.0012624 -0.000443 0.0013153
0.0012485 -0.00045519 0.0013521
0.0012343 -0.00046618 0.0013292
0.0012197 -0.00047778 0.0013753
0.0012048 -0.00048785 0.0013443
0.0011896 -0.00049874 0.0013467
0.001174 -0.00050942 0.0013829
0.0011581 -0.0005188 0.0013562
0.0011418 -0.00052882 0.0013702
0.0011253 -0.00053821 0.0013529
0.0011085 -0.00054792 0.0013645
0.0010914 -0.00055704 0.0013651
0.001074 -0.0005659 0.0014402
0.0010563 -0.00057214 0.0013733
0.0010384 -0.00058011 0.0013669
0.0010203 -0.00058797 0.001397
0.0010019 -0.00059457 0.0013661
0.00098333 -0.00060177 0.0013706
0.00096452 -0.00060847 0.0013544
0.00094551 -0.0006153 0.0013599
0.00092628 -0.00062158 0.0013551
0.00090685 -0.00062761 0.0014198
0.00088724 -0.00063119 0.0013528
0.00086752 -0.00063637 0.0013425
0.00084763 -0.00064141 0.001365
0.00082759 -0.00064529 0.0013323
0.00080742 -0.00064968 0.0013286
0.00078712 -0.0006537 0.0013132
0.00076669 -0.00065768 0.001313
0.00074614 -0.00066116 0.0013034
0.00072548 -0.00066441 0.0013576
0.00070471 -0.00066542 0.0012919
0.00068392 -0.00066787 0.0012747
0.00066305 -0.00067027 0.0012679
0.0006421 -0.00067232 0.001256
0.00062109 -0.00067414 0.0012494
0.00060003 -0.00067558 0.0012471
0.00057891 -0.00067646 0.0012392
0.00055777 -0.00067697 0.0012172
0.00053662 -0.00067752 0.0012029
0.00051545 -0.00067787 0.0012809
0.00049426 -0.00067513 0.0011866
0.00047317 -0.0006746 0.0011674
0.00045208 -0.00067398 0.0010936
0.00043102 -0.000675 0.0011364
0.00040993 -0.00067405 0.0011306
0.00038886 -0.00067259 0.0011128
0.00036785 -0.00067099 0.0011205
0.00034688 -0.00066843 0.0010902
0.00032599 -0.00066609 0.0010652
0.00030517 -0.00066381 0.0010521
0.00028443 -0.00066121 0.0010684
0.00026377 -0.00065738 0.0010267
0.00024322 -0.00065408 0.0010047
0.00022278 -0.00065072 0.00098688
0.00020245 -0.00064718 0.0009714
0.00018222 -0.00064337 0.00095311
0.00016212 -0.00063939 0.00093825
0.00014214 -0.00063512 0.00091892
0.00012229 -0.00063069 0.00090417
0.00010258 -0.00062597 0.0008841
8.302e-05 -0.0006211 0.00086914
6.361e-05 -0.00061595 0.00084856
4.4362e-05 -0.00061067 0.00091275
2.5279e-05 -0.00060261 0.00081844
6.447e-06 -0.00059666 0.00078831
-1.2199e-05 -0.00059087 0.00077206
-3.0663e-05 -0.00058483 0.00075584
-4.8939e-05 -0.00057852 0.00073454
-6.7018e-05 -0.00057212 0.00071461
-8.4897e-05 -0.00056557 0.00077451
-0.00010257 -0.00055639 0.00068268
-0.00011996 -0.00054924 0.00065473
-0.00013712 -0.00054219 0.00063686
-0.00015406 -0.00053495 0.00061648
-0.00017078 -0.00052759 0.00065402
-0.00018727 -0.0005183 0.00058272
-0.00020347 -0.00051043 0.00055568
-0.00021942 -0.00050266 0.00053695
-0.00023513 -0.00049473 0.00051354
-0.00025059 -0.0004868 0.00050849
-0.0002658 -0.00047829 0.00047949
-0.00028074 -0.00046994 0.00045707
-0.00029543 -0.00046157 0.00047863
-0.00030985 -0.00045181 0.00042087
-0.00032397 -0.00044309 0.0004044
-0.00033782 -0.00043418 0.0003763
-0.00035139 -0.00042543 0.00035872
-0.00036468 -0.00041653 0.00033066
-0.0003777 -0.00040782 0.00032931
-0.00039044 -0.00039847 0.00030223
-0.0004029 -0.00038928 0.0002806
-0.00041506 -0.00038008 0.00027937
-0.00042694 -0.00037026 0.00024391
-0.00043851 -0.00036086 0.00017913
-0.00044979 -0.00035284 0.00020185
-0.00046081 -0.0003435 0.00019138
-0.00047155 -0.00033386 0.00016963
-0.00048198 -0.00032425 0.00012456
-0.00049211 -0.00031543 0.00012674
-0.00050197 -0.00030595 0.00011724
-0.00051153 -0.00029616 9.6565e-05
-0.00052079 -0.00028641 5.3282e-05
-0.00052974 -0.00027742 5.47e-05
-0.00053841 -0.00026783 4.7547e-05
-0.00054678 -0.00025789 2.6293e-05
-0.00055483 -0.00024804 -2.7917e-05
-0.00056259 -0.00023932 -7.6735e-06
-0.00057006 -0.00022946 -3.6461e-05
-0.00057724 -0.00021996 -5.3049e-05
-0.00058411 -0.00021045 -5.83e-05
-0.00059069 -0.00020059 -7.4194e-05
-0.00059695 -0.00019072 -0.00016361
-0.00060291 -0.00018314 -0.00011253
-0.00060864 -0.00017354 -0.00011778
-0.00061406 -0.00016362 -0.00013697
-0.00061917 -0.00015383 -0.00019186
-0.00062398 -0.00014528 -0.00015753
-0.00062852 -0.00013524 -0.00018354
-0.00063275 -0.00012557 -0.00019974
-0.00063667 -0.00011596 -0.00022917
-0.00064029 -0.00010685 -0.00022998
-0.00064363 -9.7363e-05 -0.00024198
-0.00064668 -8.7854e-05 -0.00030502
-0.00064942 -7.9923e-05 -0.00027548
-0.00065192 -7.0735e-05 -0.00027927
-0.00065413 -6.13e-05 -0.00029536
-0.00065605 -5.2004e-05 -0.00034566
-0.00065767 -4.393e-05 -0.00034938
-0.00065904 -3.5669e-05 -0.00034012
-0.00066016 -2.6817e-05 -0.00034566
-0.000661 -1.7827e-05 -0.00038523
-0.00066155 -9.7659e-06 -0.00037185
-0.00066186 -1.0179e-06 -0.00037858
-0.00066189 7.8026e-06 -0.0003915
-0.00066165 1.6496e-05 -0.00043295
-0.00066113 2.4159e-05 -0.0004184
-0.00066038 3.2499e-05 -0.00042451
-0.00065936 4.0885e-05 -0.0004602
-0.00065808 4.8387e-05 -0.00044369
-0.00065657 5.6599e-05 -0.00048344
-0.0006548 6.3778e-05 -0.00046968
-0.00065281 7.1556e-05 -0.00047151
-0.00065057 7.9457e-05 -0.00047822
-0.00064809 8.7326e-05 -0.00058229
-0.00064536 9.2112e-05 -0.00050238
-0.00064248 9.9458e-05 -0.00050626
-0.00063937 0.00010682 -0.00051023
-0.00063604 0.0001142 -0.00054649
-0.00063247 0.00012056 -0.00052787
-0.0006287 0.0001276 -0.00052907
-0.00062471 0.0001347 -0.00053746
-0.0006205 0.00014164 -0.00057415
-0.00061608 0.00014751 -0.00055533
-0.00061147 0.00015402 -0.00055655
-0.00060665 0.00016055 -0.000583
-0.00060164 0.00016631 -0.00057012
-0.00059644 0.00017249 -0.00057126
-0.00059105 0.00017866 -0.00063681
-0.00058547 0.00018282 -0.00058514
-0.00057975 0.00018854 -0.00057998
-0.00057386 0.00019443 -0.00058643
-0.00056778 0.00020011 -0.00063206
-0.00056153 0.00020435 -0.00059595
-0.00055515 0.00020966 -0.00056967
-0.00054859 0.00021576 -0.00059722
-0.00054185 0.00022099 -0.00060708
-0.00053494 0.00022585 -0.00060629
-0.00052789 0.00023068 -0.00065414
-0.00052068 0.00023394 -0.00061365
-0.00051337 0.00023835 -0.00061031
-0.00050592 0.00024277 -0.00067378
-0.00049833 0.00024511 -0.00061635
-0.00049067 0.00024908 -0.00060915
-0.00048289 0.00025316 -0.00061166
-0.00047498 0.00025705 -0.00064952
-0.00046694 0.00025963 -0.00061642
-0.00045883 0.00026307 -0.00061247
-0.00045061 0.00026649 -0.00062599
-0.00044228 0.00026934 -0.00061298
-0.00043387 0.00027242 -0.0005747
-0.00042535 0.00027653 -0.0006069
-0.00041671 0.0002795 -0.00061138
-0.00040798 0.00028215 -0.00060717
-0.00039916 0.00028474 -0.00065628
-0.00039026 0.00028561 -0.00060848
-0.00038134 0.00028771 -0.00059824
-0.00037235 0.00028993 -0.00059721
-0.00036328 0.00029196 -0.00059484
-0.00035416 0.00029385 -0.000647
-0.00034498 0.00029388 -0.00058822
-0.00033579 0.00029546 -0.00058617
-0.00032656 0.00029687 -0.00057825
-0.00031728 0.00029828 -0.00065047
-0.00030796 0.00029719 -0.00057191
-0.00029868 0.00029823 -0.00056562
-0.00028936 0.00029921 -0.00060279
-0.00028001 0.00029876 -0.00056182
-0.00027067 0.00029929 -0.00054899
-0.00026132 0.00029995 -0.00054604
-0.00025194 0.00030042 -0.00054235
-0.00024256 0.00030074 -0.00056574
-0.00023316 0.00030004 -0.0005321
-0.00022378 0.00030007 -0.00051771
-0.0002144 0.00030026 -0.00052346
-0.00020502 0.00029999 -0.00051467
-0.00019565 0.00029968 -0.00051942
-0.00018628 0.00029893 -0.00050801
-0.00017694 0.00029822 -0.0004968
-0.00016762 0.00029754 -0.00049002
-0.00015832 0.00029677 -0.00048092
-0.00014905 0.00029596 -0.0005526
-0.0001398 0.0002926 -0.00047399
-0.00013066 0.0002913 -0.00045922
-0.00012155 0.00029013 -0.00050922
-0.00011249 0.00028708 -0.00044731
-0.00010351 0.00028559 -0.00039287
-9.459e-05 0.00028547 -0.00042078
-8.5669e-05 0.0002842 -0.00042204
-7.6787e-05 0.00028257 -0.00041855
-6.7957e-05 0.00028072 -0.00039451
-5.9184e-05 0.00027929 -0.00039894
-5.0457e-05 0.0002774 -0.00039639
-4.1788e-05 0.00027526 -0.0003683
-3.3186e-05 0.00027366 -0.00037943
-2.4634e-05 0.00027139 -0.00039913
-1.6153e-05 0.00026817 -0.00036521
-7.773e-06 0.00026564 -0.00031083
5.2821e-07 0.00026447 -0.00034471
8.7929e-06 0.00026195 -0.00034402
1.6979e-05 0.00025911 -0.00033272
2.5076e-05 0.00025628 -0.00032283
3.3084e-05 0.00025341 -0.00031633
4.1004e-05 0.00025041 -0.00029714
4.8829e-05 0.00024767 -0.00029673
5.6569e-05 0.00024461 -0.00029053
6.4213e-05 0.00024141 -0.00029088
7.1757e-05 0.00023786 -0.00027359
7.919e-05 0.0002345 -0.00023585
8.6518e-05 0.00023198 -0.00025545
9.3767e-05 0.00022854 -0.0002657
0.00010091 0.00022445 -0.00024416
0.00010792 0.00022068 -0.0002295
0.00011482 0.00021703 -0.00021945
0.0001216 0.00021337 -0.00023604
0.00012827 0.00020886 -0.00020204
0.0001348 0.00020507 -0.00017291
0.0001412 0.00020186 -0.00018886
0.00014751 0.00019785 -9.8479e-05
0.0001537 0.00019635 -0.0001693
0.00015983 0.00019239 -0.00016005
0.00016584 0.00018841 -0.00020128
0.00017173 0.00018282 -0.00014833
0.00017744 0.00017853 -0.00013145
0.00018302 0.00017446 -0.0001244
0.00018848 0.0001703 -0.00010974
0.0001938 0.00016631 -0.00011355
0.00019899 0.0001619 -9.9678e-05
0.00020405 0.00015762 -8.983e-05
0.00020898 0.00015337 -9.0686e-05
0.00021377 0.00014879 -7.2331e-05
0.00021842 0.0001445 -9.4528e-05
0.00022294 0.00013924 -5.7823e-05
0.00022729 0.00013482 4.7959e-06
0.0002315 0.00013208 -3.7836e-05
0.00023563 0.00012779 -3.3092e-05
0.00023962 0.00012338 -1.1954e-05
0.00024348 0.00011938 -1.4231e-05
0.00024721 0.00011505 -1.1341e-05
0.0002508 0.00011057 -1.857e-06
0.00025426 0.00010613 2.24e-05
0.00025758 0.0001022 1.2538e-05
0.00026077 9.7737e-05 1.9732e-05
0.00026382 9.3259e-05 8.3103e-05
0.00026674 9.0525e-05 4.1601e-05
0.00026957 8.6319e-05 3.7513e-05
0.00027227 8.1764e-05 4.8053e-05
0.00027482 7.7313e-05 7.8948e-05
0.00027724 7.3608e-05 6.6196e-05
0.00027954 6.9313e-05 7.0349e-05
0.0002817 6.4942e-05 8.475e-05
0.00028373 6.0817e-05 7.8544e-05
0.00028563 5.6305e-05 9.001e-05
0.00028739 5.1952e-05 9.7447e-05
0.00028902 4.7639e-05 0.00011053
0.0002905 4.355e-05 0.0001103
0.00029187 3.928e-05 0.00011825
0.00029309 3.5082e-05 0.00012423
0.00029419 3.0901e-05 0.0001047
0.00029515 2.5945e-05 0.00013374
0.00029597 2.1712e-05 0.00014131
0.00029664 1.7557e-05 0.00018907
0.00029719 1.4744e-05 0.00015638
0.00029765 1.0805e-05 0.00015465
0.00029799 6.6735e-06 0.00016223
0.0002982 2.6394e-06 0.00019311
0.00029828 -5.6211e-07 0.00020009
0.00029826 -3.6483e-06 0.00018427
0.00029815 -7.3246e-06 0.0001821
0.00029792 -1.118e-05 0.00020179
0.00029757 -1.4534e-05 0.00018859
0.00029712 -1.8394e-05 0.00025657
0.00029654 -2.0235e-05 0.00019817
0.00029591 -2.3942e-05 0.00021847
0.00029516 -2.711e-05 0.00020451
0.00029432 -3.079e-05 0.00025658
0.00029335 -3.2932e-05 0.00021298
0.00029232 -3.6472e-05 0.00022862
0.00029118 -3.9603e-05 0.00022177
0.00028995 -4.301e-05 0.00018854
0.0002886 -4.7523e-05 0.00022594
0.00028712 -5.0966e-05 0.00023368
0.00028552 -5.4229e-05 0.00021686
0.00028383 -5.8069e-05 0.00024192
0.00028202 -6.1194e-05 0.00022947
0.0002801 -6.4748e-05 0.00024549
0.00027808 -6.7853e-05 0.00031431
0.00027596 -6.8841e-05 0.00025785
0.00027381 -7.1558e-05 0.00024795
0.00027157 -7.4602e-05 0.00025386
0.00026924 -7.7487e-05 0.00028601
0.00026682 -7.9385e-05 0.00026057
0.00026434 -8.2061e-05 0.00022131
0.00026177 -8.597e-05 0.00025928
0.00025909 -8.8734e-05 0.00026976
0.00025631 -9.1174e-05 0.00013717
0.00025347 -9.7746e-05 0.00026768
0.00025041 -0.00010036 0.00027766
0.00024727 -0.00010264 0.00026568
0.00024407 -0.00010527 0.00027841
0.00024078 -0.00010749 0.0002808
0.00023742 -0.0001096 0.00029757
0.00023399 -0.00011114 0.00028477
0.00023052 -0.00011303 0.00028163
0.00022699 -0.00011497 0.00032487
0.0002234 -0.0001155 0.00028537
0.00021979 -0.00011717 0.00027956
0.00021612 -0.00011897 0.00028105
0.00021241 -0.00012065 0.000303
0.00020864 -0.00012159 0.00028224
0.00020484 -0.00012309 0.00025323
0.00020099 -0.00012543 0.00027837
0.00019707 -0.00012693 0.00028289
0.0001931 -0.00012821 0.00028055
0.0001891 -0.00012949 0.00029606
0.00018505 -0.00013019 0.00027955
0.00018098 -0.00013131 0.00028611
0.00017688 -0.00013213 0.0002709
0.00017275 -0.00013332 0.00027555
0.00016858 -0.00013427 0.00027479
0.00016439 -0.00013515 0.00028043
0.00016016 -0.00013574 0.00027292
0.00015592 -0.00013646 0.00026853
0.00015166 -0.00013721 0.00026087
0.00014737 -0.00013808 0.00026805
0.00014306 -0.00013863 0.00026623
0.00013872 -0.00013911 0.00026019
0.00013438 -0.00013966 0.0002623
0.00013001 -0.00014003 0.00025749
0.00012564 -0.00014042 0.00025934
0.00012125 -0.00014063 0.00024611
0.00011685 -0.00014112 0.00024735
0.00011244 -0.00014145 0.00025237
0.00010802 -0.0001415 0.00026061
0.0001036 -0.00014116 0.00024049
9.9189e-05 -0.00014129 0.00024346
9.4774e-05 -0.0001412 0.00024131
9.0362e-05 -0.00014103 0.00024292
8.5955e-05 -0.00014067 0.00014442
8.1559e-05 -0.00014324 0.00023649
7.7082e-05 -0.00014287 0.00022926
7.2618e-05 -0.00014258 0.00023159
6.8162e-05 -0.00014207 0.00022516
6.3722e-05 -0.0001416 0.00021242
5.9297e-05 -0.00014138 0.00022153
5.4879e-05 -0.00014073 0.00021872
5.0481e-05 -0.00014001 0.00019272
4.6106e-05 -0.00013994 0.00020796
4.1733e-05 -0.00013925 0.00020757
3.7381e-05 -0.00013842 0.00022949
3.3056e-05 -0.00013674 0.00020262
2.8782e-05 -0.00013572 0.00015182
2.4541e-05 -0.00013611 0.00019013
2.0288e-05 -0.00013519 0.00018938
1.6063e-05 -0.00013413 0.00019133
1.1871e-05 -0.00013285 0.0001932
7.7196e-06 -0.00013133 0.00017777
3.6155e-06 -0.00013012 0.00017239
-4.5091e-07 -0.00012892 0.00021246
-4.4795e-06 -0.00012629 0.00016748
-8.4262e-06 -0.00012486 0.00016002
-1.2328e-05 -0.0001235 0.0001638
-1.6188e-05 -0.00012186 0.00015288
-1.9996e-05 -0.00012038 0.00012319
-2.3758e-05 -0.00011967 0.00014504
-2.7497e-05 -0.00011813 0.00014909
-3.1189e-05 -0.00011631 0.00012687
-3.4824e-05 -0.000115 0.00013121
-3.8417e-05 -0.00011341 0.00012837
-4.1961e-05 -0.00011174 0.00010796
-4.5453e-05 -0.00011055 0.00011724
-4.8908e-05 -0.00010892 0.00011528
-5.2312e-05 -0.00010719 0.00012695
-5.5661e-05 -0.00010494 0.00010985
-5.8941e-05 -0.00010305 1.7986e-05
-6.2161e-05 -0.00010386 9.2438e-05
-6.5407e-05 -0.00010228 9.9333e-05
-6.8603e-05 -0.00010032 9.3299e-05
-7.1738e-05 -9.84e-05 8.2467e-05
-7.4813e-05 -9.6656e-05 8.6875e-05
-7.7833e-05 -9.4624e-05 8.0401e-05
-8.079e-05 -9.2636e-05 6.8069e-05
-8.3685e-05 -9.0879e-05 7.029e-05
-8.6525e-05 -8.8907e-05 6.7423e-05
-8.9303e-05 -8.6875e-05 6.6467e-05
-9.2018e-05 -8.4722e-05 5.9274e-05
-9.4666e-05 -8.2641e-05 4.3194e-05
-9.7248e-05 -8.0916e-05 4.9354e-05
-9.9777e-05 -7.8863e-05 4.613e-05
-0.00010224 -7.6768e-05 5.5688e-05
-0.00010464 -7.4232e-05 4.0777e-05
-0.00010696 -7.2007e-05 -2.5819e-05
-0.00010921 -7.1722e-05 -6.0236e-06
-0.00011145 -7.0738e-05 2.7965e-05
-0.00011366 -6.8592e-05 4.127e-05
-0.00011581 -6.5894e-05 2.3882e-05
-0.00011787 -6.3588e-05 -8.5227e-05
-0.00011985 -6.4555e-05 5.8983e-06
-0.00012187 -6.2643e-05 1.6983e-05
-0.00012383 -6.0261e-05 9.2196e-06
-0.00012571 -5.7987e-05 -1.1908e-05
-0.00012752 -5.6242e-05 -2.4692e-06
-0.00012928 -5.4092e-05 -3.2633e-06
-0.00013097 -5.1844e-05 -1.654e-05
-0.00013259 -4.9889e-05 -9.9732e-06
-0.00013415 -4.7616e-05 -1.3242e-05
-0.00013564 -4.5326e-05 -5.6341e-05
-0.00013705 -4.4264e-05 -3.1059e-05
-0.00013844 -4.2335e-05 -2.435e-05
-0.00013976 -4.0093e-05 -3.9823e-07
-0.00014101 -3.699e-05 -3.6558e-05
-0.00014217 -3.4882e-05 -3.5787e-05
-0.00014326 -3.2648e-05 -5.5996e-05
-0.00014428 -3.0941e-05 -4.5271e-05
-0.00014525 -2.8814e-05 -4.619e-05
-0.00014615 -2.6619e-05 -4.8728e-05
-0.00014698 -2.4406e-05 -4.8956e-05
-0.00014774 -2.2106e-05 -0.00013893
-0.00014843 -2.2522e-05 -5.6206e-05
-0.00014914 -2.0343e-05 -7.4072e-05
-0.00014977 -1.8633e-05 -5.7172e-05
-0.00015035 -1.6322e-05 -6.4513e-05
-0.00015086 -1.4149e-05 -6.8465e-05
-0.00015131 -1.2017e-05 -7.5864e-05
-0.00015168 -1.0034e-05 -7.4683e-05
-0.000152 -7.9419e-06 -7.5549e-05
-0.00015224 -5.8011e-06 -7.7671e-05
-0.00015242 -3.652e-06 -0.00015575
-0.00015254 -3.87e-06 -9.1755e-05
-0.00015266 -2.0914e-06 -8.1887e-05
-0.00015272 5.4858e-08 -8.7322e-05
-0.00015272 2.1004e-06 -0.00010501
-0.00015266 3.6571e-06 -0.00010134
-0.00015254 5.3751e-06 -9.6108e-05
-0.00015238 7.3067e-06 -9.666e-05
-0.00015215 9.2761e-06 -0.00012744
-0.00015186 1.0338e-05 -0.00010521
-0.00015153 1.2119e-05 -0.00010367
-0.00015116 1.3993e-05 -0.0001067
-0.00015072 1.582e-05 -0.0001077
-0.00015022 1.7659e-05 -0.00012065
-0.00014967 1.9135e-05 -0.00011379
-0.00014907 2.0854e-05 -0.00011303
-0.00014842 2.2632e-05 -0.00014356
-0.00014772 2.3491e-05 -0.00011935
-0.00014698 2.5111e-05 -0.00011625
-0.0001462 2.6856e-05 -0.00011929
-0.00014536 2.8537e-05 -0.000136
-0.00014447 2.9721e-05 -0.00013673
-0.00014354 3.0891e-05 -0.0001268
-0.00014257 3.2379e-05 -7.7852e-05
-0.00014156 3.5414e-05 -0.00012698
-0.00014045 3.6976e-05 -0.00019273
-0.0001393 3.6498e-05 -0.00013118
-0.00013816 3.7892e-05 -9.4385e-05
-0.00013697 4.0444e-05 -0.00013172
-0.00013571 4.1872e-05 -0.00016714
-0.0001344 4.2198e-05 -0.00013741
-0.00013308 4.3423e-05 -0.00013176
-0.00013172 4.4821e-05 -0.00026205
-0.00013032 4.2149e-05 -0.00013966
-0.00012901 4.3174e-05 -0.00012966
-0.00012766 4.4503e-05 -0.0002562
-0.00012627 4.1877e-05 -0.00013267
-0.00012496 4.2985e-05 -0.00013352
-0.00012361 4.4061e-05 5.2934e-05
-0.00012224 5.0955e-05 -0.00011966
-0.00012065 5.2628e-05 -0.00012598
-0.000119 5.4106e-05 -0.00013748
-0.00011731 5.522e-05 -0.00022422
-0.00011558 5.3604e-05 -0.00014635
-0.00011391 5.4318e-05 -0.00014332
-0.00011221 5.5097e-05 -0.00013872
-0.00011049 5.599e-05 -0.00012825
-0.00010874 5.7184e-05 -0.00012862
-0.00010695 5.835e-05 -0.00014104
-0.00010513 5.9108e-05 -1.4417e-05
-0.00010328 6.379e-05 -0.00014063
-0.00010129 6.4617e-05 -0.00021021
-9.927e-05 6.3232e-05 -0.00014034
-9.7294e-05 6.3925e-05 -0.00022181
-9.5296e-05 6.2031e-05 -0.00013077
-9.3358e-05 6.2861e-05 -0.00013683
-9.1393e-05 6.3467e-05 -0.00013712
-8.941e-05 6.4021e-05 -0.00012952
-8.7409e-05 6.4769e-05 -0.00013652
-8.5385e-05 6.5258e-05 -0.00019305
-8.3346e-05 6.3933e-05 -0.00012124
-8.1348e-05 6.4747e-05 -0.00013105
-7.9325e-05 6.5217e-05 -0.00013215
-7.7287e-05 6.5604e-05 -0.00013183
-7.5237e-05 6.595e-05 -5.4253e-05
-7.3176e-05 6.8666e-05 -0.00014225
-7.103e-05 6.8653e-05 -0.00013267
-6.8885e-05 6.8873e-05 -0.00012957
-6.6732e-05 6.9128e-05 -0.00015991
-6.4572e-05 6.8377e-05 -0.00012831
-6.2435e-05 6.8522e-05 -0.00013081
-6.0294e-05 6.8527e-05 -0.00011848
-5.8152e-05 6.885e-05 -0.0001243
-5.6001e-05 6.8934e-05 -0.000124
-5.3847e-05 6.8964e-05 -0.0001122
-5.1692e-05 6.9295e-05 -0.00041521
-4.9526e-05 6.0101e-05 -0.00015385
-4.7648e-05 5.8719e-05 -0.00013813
-4.5813e-05 5.7726e-05 -0.00011199
-4.4009e-05 5.7462e-05 -0.00010211
-4.2213e-05 5.7442e-05 -9.9067e-05
-4.0418e-05 5.7461e-05 -0.00012842
-3.8623e-05 5.6506e-05 -9.7611e-05
-3.6857e-05 5.6429e-05 -9.9792e-05
-3.5093e-05 5.6226e-05 -8.7643e-05
-3.3336e-05 5.634e-05 -9.3427e-05
-3.1576e-05 5.6223e-05 -9.3177e-05
-2.9819e-05 5.6055e-05 -7.8445e-05
-2.8067e-05 5.6287e-05 -8.9851e-05
-2.6308e-05 5.6116e-05 -8.876e-05
-2.4554e-05 5.5918e-05 -0.00010837
-2.2807e-05 5.5046e-05 -9.0922e-05
-2.1087e-05 5.4637e-05 -8.513e-05
-1.9379e-05 5.4343e-05 -4.2103e-06
-1.7681e-05 5.6516e-05 -9.0323e-05
-1.5915e-05 5.6012e-05 -8.3431e-05
-1.4165e-05 5.5652e-05 -8.0888e-05
-1.2426e-05 5.5306e-05 -0.00010089
-1.0697e-05 5.427e-05 -7.9882e-05
-9.0013e-06 5.3804e-05 -7.6725e-05
-7.3199e-06 5.3369e-05 -6.2783e-05
-5.6522e-06 5.3303e-05 -7.0881e-05
-3.9864e-06 5.2931e-05 -0.00012246
-2.3323e-06 5.0883e-05 -0.00010436
-7.4226e-07 4.9284e-05 -7.5971e-05
7.9788e-07 4.8474e-05 -6.3623e-05
2.3127e-06 4.7975e-05 -6.0607e-05
3.8119e-06 4.7508e-05 -9.5104e-05
5.2965e-06 4.5902e-05 -6.1293e-05
6.731e-06 4.5255e-05 -5.6487e-05
8.1452e-06 4.4694e-05 -3.6711e-05
9.5419e-06 4.4689e-05 -4.9227e-05
1.0938e-05 4.4249e-05 -0.00014849
1.2321e-05 4.065e-05 -4.6696e-05
1.3591e-05 4.0076e-05 -4.3779e-05
1.4844e-05 3.9535e-05 -6.4062e-05
1.6079e-05 3.8305e-05 -4.1955e-05
1.7276e-05 3.7688e-05 -1.9798e-05
1.8454e-05 3.7707e-05 -3.4135e-05
1.9632e-05 3.7242e-05 -3.8158e-05
2.0796e-05 3.66e-05 -3.6932e-05
2.194e-05 3.594e-05 -2.0156e-05
2.3063e-05 3.5748e-05 -3.0655e-05
2.418e-05 3.5186e-05 -3.3673e-05
2.528e-05 3.4478e-05 1.25e-05
2.6357e-05 3.5156e-05 -2.8342e-05
2.7456e-05 3.4545e-05 -7.7075e-05
2.8535e-05 3.2358e-05 -2.911e-05
2.9547e-05 3.1568e-05 -2.5218e-05
3.0533e-05 3.0843e-05 -1.8011e-05
3.1497e-05 3.029e-05 -1.5731e-05
3.2443e-05 2.976e-05 -1.9979e-05
3.3373e-05 2.9052e-05 -1.9657e-05
3.4281e-05 2.8303e-05 -4.8939e-06
3.5166e-05 2.7963e-05 -1.5368e-05
3.604e-05 2.7258e-05 -1.4747e-05
3.6891e-05 2.6522e-05 -2.7637e-05
3.772e-05 2.5335e-05 -1.4963e-05
3.8512e-05 2.448e-05 5.0307e-05
3.9277e-05 2.5614e-05 -1.1217e-05
4.0077e-05 2.4836e-05 -7.3755e-06
4.0854e-05 2.4129e-05 -0.00011984
4.1608e-05 1.9862e-05 -9.7135e-06
4.2228e-05 1.8879e-05 4.0481e-07
4.2818e-05 1.8161e-05 7.557e-07
4.3386e-05 1.7415e-05 3.0587e-06
4.393e-05 1.6699e-05 -8.7127e-05
4.4452e-05 1.3125e-05 1.2132e-05
4.4862e-05 1.2525e-05 9.4765e-06
4.5253e-05 1.1811e-05 1.598e-05
4.5622e-05 1.1265e-05 9.677e-06
4.5974e-05 1.0494e-05 1.2393e-05
4.6302e-05 9.7722e-06 2.4902e-05
4.6608e-05 9.4088e-06 1.6794e-05
4.6902e-05 8.7711e-06 -2.7655e-05
4.7176e-05 6.7154e-06 2.0914e-05
4.7386e-05 6.1045e-06 1.9236e-05
4.7576e-05 5.4156e-06 2.2595e-05
4.7746e-05 4.8042e-06 -3.9277e-05
4.7896e-05 2.2348e-06 1.6679e-05
4.7966e-05 1.3292e-06 2.9736e-05
4.8007e-05 8.0101e-07 -0.00012698
4.8032e-05 -4.6423e-06 1.8081e-05
4.7887e-05 -5.7234e-06 4.0034e-05
4.7708e-05 -6.1476e-06 3.6262e-05
4.7516e-05 -6.6974e-06 2.63e-05
4.7307e-05 -7.5697e-06 3.9362e-05
4.707e-05 -8.0546e-06 -8.5645e-05
4.6819e-05 -1.2454e-05 3.9948e-05
4.6429e-05 -1.3057e-05 4.6833e-05
4.6021e-05 -1.3453e-05 -5.9002e-05
4.5601e-05 -1.7155e-05 6.1921e-05
4.5065e-05 -1.7181e-05 4.5136e-05
4.4528e-05 -1.7716e-05 4.8543e-05
4.3974e-05 -1.8144e-05 6.1878e-05
4.3407e-05 -1.8152e-05 5.051e-05
4.284e-05 -1.8497e-05 4.8835e-05
4.2262e-05 -1.8888e-05 5.7904e-05
4.1672e-05 -1.8989e-05 -0.00016752
4.1078e-05 -2.612e-05 5.8352e-05
4.0262e-05 -2.6396e-05 5.7374e-05
3.9437e-05 -2.6686e-05 6.0698e-05
3.8603e-05 -2.6856e-05 6.5598e-05
3.7764e-05 -2.6852e-05 -0.00013175
3.6925e-05 -3.2988e-05 6.2057e-05
3.5894e-05 -3.3233e-05 6.3773e-05
3.4856e-05 -3.3401e-05 9.4781e-05
3.3812e-05 -3.2572e-05 6.6606e-05
3.2794e-05 -3.2565e-05 2.9745e-06
3.1776e-05 -3.4514e-05 6.025e-05
3.0698e-05 -3.4703e-05 0.00018612
2.9613e-05 -3.0931e-05 4.9507e-05
2.8647e-05 -3.1275e-05 6.2657e-05
2.7669e-05 -3.119e-05 5.8077e-05
2.6695e-05 -3.1214e-05 4.3582e-05
2.5719e-05 -3.1662e-05 5.7171e-05
2.473e-05 -3.1669e-05 3.5646e-05
2.374e-05 -3.2317e-05 5.5312e-05
2.273e-05 -3.2341e-05 7.6662e-05
2.172e-05 -3.1666e-05 7.6631e-05
2.073e-05 -3.0939e-05 5.8551e-05
1.9763e-05 -3.0724e-05 5.1999e-05
1.8803e-05 -3.0677e-05 -1.821e-05
1.7844e-05 -3.2792e-05 6.3926e-05
1.682e-05 -3.2377e-05 5.3851e-05
1.5808e-05 -3.2232e-05 5.1367e-05
1.4801e-05 -3.2128e-05 5.8881e-05
1.3797e-05 -3.1754e-05 5.0956e-05
1.2804e-05 -3.1585e-05 4.846e-05
1.1817e-05 -3.1458e-05 6.341e-05
1.0834e-05 -3.0829e-05 -0.00034087
9.8707e-06 -4.2783e-05 1.1184e-05
8.5337e-06 -4.4079e-05 5.6982e-05
7.1562e-06 -4.3942e-05 6.0813e-05
5.783e-06 -4.3639e-05 7.1032e-05
4.4193e-06 -4.2964e-05 7.1889e-05
3.0767e-06 -4.2198e-05 -0.00026232
1.758e-06 -5.181e-05 2.9587e-05
1.3896e-07 -5.256e-05 6.6758e-05
-1.5035e-06 -5.212e-05 6.7376e-05
-3.1323e-06 -5.1597e-05 6.9382e-05
-4.7447e-06 -5.0943e-05 7.1793e-05
-6.3366e-06 -5.0143e-05 6.0351e-05
-7.9036e-06 -4.9626e-05 6.0463e-05
-9.4544e-06 -4.904e-05 6.2875e-05
-1.0987e-05 -4.8313e-05 6.4002e-05
-1.2497e-05 -4.7479e-05 5.28e-05
-1.398e-05 -4.6922e-05 5.3406e-05
-1.5447e-05 -4.6283e-05 6.0559e-05
-1.6893e-05 -4.5354e-05 5.1489e-05
-1.831e-05 -4.4634e-05 7.9356e-06
-1.9705e-05 -4.5209e-05 4.2948e-05
-2.1118e-05 -4.4664e-05 5.0196e-05
-2.2514e-05 -4.3831e-05 -0.00011153
-2.3883e-05 -4.7982e-05 3.7756e-05
-2.5383e-05 -4.7556e-05 5.0817e-05
-2.6869e-05 -4.666e-05 4.6398e-05
-2.8327e-05 -4.5829e-05 3.8554e-05
-2.9759e-05 -4.5171e-05 4.1949e-05
-3.1171e-05 -4.4342e-05 3.477e-05
-3.2557e-05 -4.3667e-05 4.6553e-05
-3.3921e-05 -4.2559e-05 3.7239e-05
-3.5251e-05 -4.1666e-05 3.3816e-05
-3.6553e-05 -4.0809e-05 5.1668e-05
-3.7829e-05 -3.9328e-05 5.1668e-05


==> mpc_feasible_polytope.txt <==
A B
-1 0
-0.96 -0.04
-0.96 -0.08
-0.96 -0.12
-0.96 -0.16
-0.96 -0.2
-0.96 -0.24
-0.96 -0.28
-0.96 -0.32
-0.96 -0.36
-0.92 -0.4
-0.92 -0.44
-0.92 -0.48
-0.92 -0.52
-0.88 -0.56
-0.88 -0.6
-0.84 -0.64
-0.84 -0.68
-0.84 -0.72
-0.8 -0.76
-0.8 -0.8
-0.76 -0.84
-0.72 -0.88
-0.64 -0.92
-0.6 -0.92
-0.56 -0.92
-0.52 -0.96
-0.48 -0.96
-0.44 -0.96
-0.4 -0.96
-0.36 -0.96
-0.32 -0.96
-0.28 -0.96
-0.24 -0.96
-0.2 -0.96
-0.16 -0.96
-0.12 -0.92
-0.08 -0.92
-0.04 -0.92
0 -0.92
0.04 -0.88
0.08 -0.88
0.12 -0.88
0.2 -0.84
0.24 -0.84
0.28 -0.8
0.32 -0.8
0.36 -0.8
0.4 -0.76
0.44 -0.76
0.48 -0.76
0.52 -0.72
0.56 -0.72
0.6 -0.72
0.64 -0.68
0.68 -0.68
0.72 -0.68
0.76 -0.64
0.8 -0.64
0.84 -0.64
0.88 -0.64
0.92 -0.64
0.96 -0.64
1 -0.6
1 -0.56
1 -0.52
1 -0.48
1 -0.44
1 -0.4
1 -0.36
1 -0.32
1 -0.28
1 -0.24
1 -0.2
1 -0.16
1 -0.12
1 -0.08
1 -0.04
1 0
0.96 0.04
0.96 0.08
0.96 0.12
0.96 0.16
0.96 0.2
0.96 0.24
0.96 0.28
0.96 0.32
0.96 0.36
0.92 0.4
0.92 0.44
0.92 0.48
0.92 0.52
0.88 0.56
0.88 0.6
0.84 0.64
0.84 0.68
0.84 0.72
0.8 0.76
0.8 0.8
0.76 0.84
0.72 0.88
0.64 0.92
0.6 0.92
0.56 0.92
0.52 0.96
0.48 0.96
0.44 0.96
0.4 0.96
0.36 0.96
0.32 0.96
0.28 0.96
0.24 0.96
0.2 0.96
0.16 0.96
0.08 0.92
0.04 0.92
0 0.92
-0.04 0.88
-0.08 0.88
-0.12 0.88
-0.16 0.84
-0.2 0.84
-0.24 0.84
-0.28 0.8
-0.32 0.8
-0.36 0.8
-0.4 0.76
-0.44 0.76
-0.48 0.76
-0.52 0.72
-0.56 0.72
-0.6 0.72
-0.64 0.68
-0.68 0.68
-0.72 0.68
-0.76 0.64
-0.8 0.64
-0.84 0.64
-0.88 0.64
-0.92 0.64
-0.96 0.64
-1 0.6
-1 0.56
-1 0.52
-1 0.48
-1 0.44
-1 0.4
-1 0.36
-1 0.32
-1 0.28
-1 0.24
-1 0.2
-1 0.16
-1 0.12
-1 0.08
-1 0.04
-1 0


==> mpc_x0_1_costs.txt <==
A B
1 20.138
2 19.398
3 18.658
4 17.92
5 17.185
6 16.466
7 15.791
8 15.153
9 14.544
10 13.96
11 13.395
12 12.845
13 12.308
14 11.78
15 11.259
16 10.744
17 10.234
18 9.7287
19 9.229
20 8.7509
21 8.2936
22 7.8565
23 7.439
24 7.0402
25 6.6598
26 6.2968
27 5.9508
28 5.621
29 5.3068
30 5.0075
31 4.7225
32 4.4511
33 4.1927
34 3.9466
35 3.7123
36 3.4891
37 3.2764
38 3.0735
39 2.88
40 2.6953
41 2.5187
42 2.3497
43 2.1879
44 2.0326
45 1.8835
46 1.7399
47 1.6015
48 1.4679
49 1.3386
50 1.2132
51 1.0913
52 0.97657
53 0.87239
54 0.77818
55 0.69495
56 0.61819
57 0.54925
58 0.48753
59 0.43218
60 0.38294
61 0.33939
62 0.30082
63 0.26658
64 0.23651
65 0.21011
66 0.18641
67 0.1663
68 0.14961
69 0.13502
70 0.12226
71 0.11113
72 0.10133
73 0.092546
74 0.084992
75 0.078449
76 0.072957
77 0.067981
78 0.063653
79 0.059881
80 0.056577
81 0.053663
82 0.051223
83 0.048825
84 0.046707
85 0.044767
86 0.042969
87 0.041284
88 0.039686
89 0.038157
90 0.036773
91 0.035243
92 0.033845
93 0.032473
94 0.031142
95 0.029849
96 0.028514
97 0.027091
98 0.025793
99 0.024515
100 0.023251
101 0.022011
102 0.0208
103 0.019621
104 0.018477
105 0.017368
106 0.016297
107 0.015264
108 0.014271
109 0.013318
110 0.012406
111 0.011535
112 0.010705
113 0.0099167
114 0.009169
115 0.0084618
116 0.0077944
117 0.0071661
118 0.0065759
119 0.006023
120 0.005506
121 0.0050238
122 0.0045751
123 0.0041585
124 0.0037727
125 0.0034161
126 0.0030873
127 0.0027848
128 0.0025071
129 0.0022529
130 0.0020206
131 0.0018089
132 0.0016164
133 0.0014418
134 0.0012837
135 0.001141
136 0.0010125
137 0.00089702
138 0.00079443
139 0.00069953
140 0.00061371
141 0.00053707
142 0.00046914
143 0.00040925
144 0.00035666
145 0.00031062
146 0.00027045
147 0.00023548
148 0.00020513
149 0.00017966
150 0.00015521
151 0.00013611
152 0.00011852
153 0.00010328
154 9.0186e-05
155 7.905e-05
156 6.9654e-05
157 6.1789e-05
158 5.5254e-05
159 4.9858e-05
160 4.5427e-05
161 4.2159e-05
162 3.9345e-05
163 3.7012e-05
164 3.5105e-05
165 3.3542e-05
166 3.2244e-05
167 3.1153e-05
168 3.0288e-05
169 2.8822e-05
170 2.9013e-05
171 2.6007e-05
172 2.5502e-05
173 2.6331e-05
174 2.3616e-05
175 2.2152e-05
176 2.1208e-05
177 2.087e-05
178 2.2157e-05
179 1.8565e-05
180 1.964e-05
181 1.7099e-05
182 1.8564e-05
183 1.5641e-05
184 1.4816e-05
185 1.4112e-05
186 1.345e-05
187 1.2811e-05
188 1.2179e-05
189 1.1552e-05
190 1.0934e-05
191 1.0329e-05
192 9.7398e-06
193 9.1688e-06
194 8.6172e-06
195 8.086e-06
196 7.5757e-06
197 7.0869e-06
198 6.6197e-06
199 6.1742e-06
200 5.7503e-06
201 5.3478e-06
202 4.9664e-06
203 4.6057e-06
204 4.2652e-06
205 3.9444e-06
206 3.6428e-06
207 3.7235e-06
208 3.0695e-06
209 3.13e-06
210 2.9824e-06
211 2.7566e-06
212 2.5223e-06
213 2.2993e-06
214 2.0922e-06
215 1.9016e-06
216 1.7268e-06
217 1.5669e-06
218 1.4209e-06
219 1.2879e-06
220 1.1668e-06
221 1.059e-06
222 9.5971e-07
223 8.6923e-07
224 7.8705e-07
225 7.1253e-07
226 6.45e-07
227 5.8383e-07
228 5.2844e-07
229 4.7829e-07
230 4.329e-07
231 3.9182e-07
232 3.5464e-07
233 3.21e-07
234 2.9056e-07
235 2.63e-07
236 2.3806e-07
237 2.1549e-07
238 1.9506e-07
239 1.7656e-07
240 1.5982e-07
241 1.4466e-07
242 1.3093e-07
243 1.2011e-07
244 1.0932e-07
245 9.9258e-08
246 9.0054e-08
247 8.1684e-08
248 7.4086e-08
249 6.7194e-08
250 6.0945e-08
251 5.528e-08
252 5.0145e-08
253 4.5491e-08
254 4.1273e-08
255 3.745e-08
256 3.3985e-08
257 3.0844e-08
258 4.4425e-08
259 5.3537e-08
260 5.8129e-08
261 6.0802e-08
262 6.3049e-08
263 6.5699e-08
264 6.9199e-08
265 5.6135e-07
266 4.2499e-07
267 8.5787e-08
268 6.8002e-08
269 2.5249e-07
270 1.7608e-07
271 9.5149e-08
272 3.0213e-07
273 2.1622e-07
274 8.4907e-08
275 2.1224e-07
276 1.5733e-07
277 5.5705e-08
278 1.3245e-07
279 1.0013e-07
280 3.7871e-08
281 9.7885e-08
282 7.5445e-08
283 6.2382e-07
284 2.7501e-08
285 8.798e-08
286 9.5739e-08
287 1.909e-08
288 5.7364e-08
289 4.8105e-08
290 4.0474e-07
291 3.6094e-08
292 8.5335e-08
293 7.0456e-08
294 5.0992e-07
295 1.6835e-08
296 3.8995e-08
297 4.4315e-08
298 3.4957e-07
299 1.8639e-08
300 5.8758e-08
301 5.3463e-08
302 4.2789e-07
303 2.6161e-08
304 6.0126e-08
305 5.5027e-08
306 4.0382e-07
307 1.9844e-08
308 4.627e-08
309 4.525e-08
310 3.4285e-07
311 1.6004e-08
312 4.2561e-08
313 4.0886e-08
314 3.2154e-07
315 1.5552e-08
316 4.0668e-08
317 3.8764e-08
318 3.0131e-07
319 1.3809e-08
320 3.5524e-08
321 3.4485e-08
322 2.6767e-07
323 1.1603e-08
324 3.0874e-08
325 3.0172e-08
326 2.3702e-07
327 1.0081e-08
328 2.7354e-08
329 2.6746e-08
330 2.1096e-07
331 6.8795e-07
332 1.8028e-09
333 1.6394e-09
334 2.2614e-09
335 4.6316e-09
336 5.9213e-09
337 1.1769e-08
338 8.0714e-09
339 3.2948e-08
340 5.6573e-08
341 3.5456e-07
342 5.8912e-09
343 1.0403e-08
344 1.3266e-08
345 8.3728e-08
346 3.2382e-07
347 4.3772e-10
348 3.3199e-10
349 1.1144e-09
350 1.5009e-09
351 6.4386e-09
352 5.3287e-09
353 3.8697e-08
354 1.028e-07
355 5.893e-07
356 5.4165e-09
357 9.9108e-09
358 1.3885e-08
359 8.1392e-08
360 3.3924e-07
361 4.0681e-10
362 4.038e-10
363 1.8482e-09
364 3.5218e-09
365 3.3139e-08
366 1.0137e-07
367 5.9493e-07
368 5.5277e-09
369 1.25e-08
370 1.6709e-08
371 9.9504e-08
372 4.1836e-07
373 5.3169e-10
374 1.394e-09
375 3.2889e-09
376 1.2671e-08
377 7.8368e-08
378 3.1034e-07
379 1.0683e-10
380 1.1018e-10
381 6.7629e-10
382 9.0138e-10
383 6.3245e-09
384 1.9556e-08
385 1.0619e-07
386 4.7955e-07
387 6.0397e-10
388 3.1435e-09
389 5.5441e-09
390 3.2942e-08
391 1.5079e-07
392 6.6169e-10
393 2.0582e-09
394 2.6952e-09
395 1.5087e-08
396 6.051e-08
397 2.9587e-07
398 1.2056e-09
399 2.0439e-09
400 3.1972e-09
401 1.7508e-08
402 7.4843e-08
403 3.7357e-07
404 1.5204e-09
405 5.0673e-09
406 6.7124e-09
407 4.6257e-08
408 1.7597e-07
409 1.3907e-10
410 1.2271e-10
411 5.5135e-10
412 1.0238e-09
413 9.8028e-09
414 2.9961e-08
415 1.7816e-07
416 1.6688e-09
417 4.2347e-09
418 5.5348e-09
419 3.4348e-08
420 1.4161e-07
421 1.6813e-10
422 4.2474e-10
423 9.7827e-10
424 3.7921e-09
425 2.3234e-08
426 9.2466e-08
427 4.8877e-07
428 2.4677e-09
429 6.6924e-09
430 9.7171e-09
431 5.7594e-08
432 2.4937e-07
433 3.9685e-10
434 1.3936e-09
435 2.5529e-09
436 1.2241e-08
437 6.4089e-08
438 2.7717e-07
439 1.9951e-10
440 2.9722e-10
441 1.1088e-09
442 4.2558e-09
443 2.3643e-08
444 1.0454e-07
445 5.112e-07
446 1.6311e-09
447 3.2654e-09
448 5.7973e-09
449 2.9219e-08
450 1.4034e-07
451 6.5479e-07
452 1.7475e-09
453 7.6954e-09
454 1.395e-08
455 8.6979e-08
456 3.679e-07
457 4.4561e-10
458 1.2299e-09
459 2.599e-09
460 1.1208e-08
461 6.2029e-08
462 2.6318e-07
463 1.7335e-10
464 2.4645e-10
465 8.8775e-10
466 3.5036e-09
467 1.9111e-08
468 8.5703e-08
469 4.1665e-07
470 1.217e-09
471 2.5342e-09
472 4.6322e-09
473 2.324e-08
474 1.1283e-07
475 5.2338e-07
476 9.7685e-10
477 3.5203e-09
478 5.6417e-09
479 3.646e-08
480 1.5045e-07
481 1.7319e-10
482 3.1037e-10
483 7.8785e-10
484 2.5567e-09
485 1.7038e-08
486 6.5928e-08
487 3.5181e-07
488 1.641e-09
489 4.7282e-09
490 7.1488e-09
491 4.2334e-08
492 1.8709e-07
493 4.1007e-10
494 1.2561e-09
495 2.0704e-09
496 1.0127e-08
497 5.048e-08
498 2.238e-07
499 2.7338e-10
500 4.2409e-10


==> mpc_x0_1_state_space_closed_loop.txt <==
A B C
0.8 0 -1
0.8 -0.05625 -1
0.79824 -0.11313 -1
0.79471 -0.17061 -1
0.78938 -0.22866 -0.95451
0.78223 -0.28585 -0.74049
0.7733 -0.3369 -0.53771
0.76277 -0.3821 -0.34475
0.75083 -0.42171 -0.16538
0.73765 -0.45609 0.0051852
0.7234 -0.48547 0.16487
0.70823 -0.51016 0.31433
0.69228 -0.53041 0.45539
0.67571 -0.54645 0.58464
0.65863 -0.55857 0.70553
0.64118 -0.56699 0.81657
0.62346 -0.57195 0.91858
0.60558 -0.57365 1
0.58766 -0.57268 1
0.56976 -0.57151 1
0.5519 -0.57012 1
0.53409 -0.56851 1
0.51632 -0.56665 1
0.49861 -0.56452 1
0.48097 -0.56211 1
0.4634 -0.55939 1
0.44592 -0.55635 1
0.42854 -0.55296 1
0.41126 -0.54921 1
0.3941 -0.54507 1
0.37706 -0.54053 1
0.36017 -0.53555 1
0.34343 -0.53012 1
0.32687 -0.52421 1
0.31049 -0.51781 1
0.2943 -0.51088 1
0.27834 -0.50341 1
0.26261 -0.49537 1
0.24713 -0.48674 1
0.23192 -0.4775 1
0.21699 -0.46762 1
0.20238 -0.45707 1
0.1881 -0.44584 1
0.17417 -0.43391 1
0.16061 -0.42125 1
0.14744 -0.40785 1
0.1347 -0.39367 1
0.12239 -0.37871 1
0.11056 -0.36294 0.99999
0.099218 -0.34635 0.99999
0.088394 -0.32892 0.98051
0.078116 -0.31124 0.94017
0.068389 -0.29397 0.89973
0.059203 -0.27713 0.84854
0.050543 -0.26109 0.82089
0.042383 -0.24516 0.78184
0.034722 -0.2297 0.74328
0.027544 -0.21473 0.70697
0.020834 -0.2002 0.66928
0.014578 -0.18619 0.63141
0.0087595 -0.17273 0.59597
0.0033617 -0.15978 0.56278
-0.0016313 -0.14729 0.52819
-0.006234 -0.13533 0.49567
-0.010463 -0.12388 0.46937
-0.014334 -0.11275 0.43483
-0.017858 -0.10224 0.39103
-0.021053 -0.092656 0.36424
-0.023948 -0.08351 0.33849
-0.026558 -0.074792 0.31389
-0.028895 -0.066489 0.28979
-0.030973 -0.058606 0.27369
-0.032805 -0.050915 0.24913
-0.034396 -0.043694 0.22878
-0.035761 -0.036833 0.20042
-0.036912 -0.030602 0.18761
-0.037868 -0.024541 0.16835
-0.038635 -0.018862 0.14979
-0.039225 -0.013563 0.13217
-0.039649 -0.0086299 0.11552
-0.039918 -0.0040503 0.099815
-0.040045 0.00019002 0.080365
-0.040039 0.0039588 0.071626
-0.039915 0.0075718 0.058353
-0.039679 0.010879 0.04603
-0.039339 0.013897 0.034476
-0.038904 0.016637 0.023718
-0.038385 0.019113 0.013909
-0.037787 0.021344 0.0046982
-0.03712 0.023337 -0.010593
-0.036391 0.024895 -0.010992
-0.035613 0.026465 -0.018195
-0.034786 0.027836 -0.024867
-0.033916 0.029014 -0.034023
-0.033009 0.029917 -0.043784
-0.032074 0.030514 -0.049451
-0.031121 0.030923 -0.048786
-0.030155 0.031337 -0.052673
-0.029175 0.031612 -0.056162
-0.028187 0.031755 -0.058818
-0.027195 0.03179 -0.060935
-0.026202 0.031728 -0.062651
-0.02521 0.03158 -0.06404
-0.024223 0.031352 -0.065142
-0.023244 0.031053 -0.06598
-0.022273 0.030687 -0.066574
-0.021314 0.030261 -0.06694
-0.020368 0.029781 -0.067092
-0.019438 0.029251 -0.067046
-0.018524 0.028677 -0.066813
-0.017628 0.028064 -0.066409
-0.016751 0.027416 -0.065845
-0.015894 0.026738 -0.065135
-0.015058 0.026035 -0.064291
-0.014245 0.02531 -0.063325
-0.013454 0.024567 -0.062249
-0.012686 0.02381 -0.061074
-0.011942 0.023042 -0.059811
-0.011222 0.022266 -0.05847
-0.010526 0.021485 -0.057061
-0.0098547 0.020702 -0.055593
-0.0092078 0.019919 -0.054075
-0.0085853 0.01914 -0.052516
-0.0079872 0.018365 -0.050923
-0.0074133 0.017597 -0.049304
-0.0068633 0.016838 -0.047666
-0.0063372 0.016089 -0.046015
-0.0058344 0.015352 -0.044356
-0.0053546 0.014628 -0.042696
-0.0048975 0.013918 -0.04104
-0.0044626 0.013223 -0.039392
-0.0040494 0.012545 -0.037757
-0.0036573 0.011884 -0.036138
-0.003286 0.01124 -0.034539
-0.0029347 0.010615 -0.032965
-0.002603 0.010008 -0.031417
-0.0022903 0.0094202 -0.029899
-0.0019959 0.0088518 -0.028923
-0.0017193 0.008287 -0.027621
-0.0014603 0.0077365 -0.026209
-0.0012185 0.0072049 -0.02477
-0.00099337 0.0066941 -0.023344
-0.00078418 0.0062048 -0.021951
-0.00059028 0.0057372 -0.020602
-0.00041099 0.0052912 -0.0193
-0.00024564 0.0048662 -0.018048
-9.357e-05 0.004462 -0.016846
4.5866e-05 0.0040779 -0.015694
0.0001733 0.0037134 -0.015023
0.00028934 0.0033546 -0.013629
0.00039418 0.0030245 -0.012957
0.00048869 0.0027018 -0.012049
0.00057312 0.0023944 -0.011132
0.00064795 0.0021035 -0.010215
0.00071368 0.0018297 -0.0093131
0.00077086 0.0015736 -0.0084331
0.00082003 0.0013351 -0.007582
0.00086176 0.0011143 -0.0067648
0.00089658 0.00091076 -0.0059854
0.00092504 0.00072416 -0.0052465
0.00094767 0.00055393 -0.0046179
0.00096498 0.00039732 -0.0039689
0.00097739 0.00025555 -0.003337
0.00098538 0.00012871 -0.0027328
0.0009894 1.6537e-05 -0.002158
0.00098992 -8.1304e-05 -0.0016103
0.00098738 -0.0001651 -0.0010846
0.00098222 -0.00023501 -0.00057796
0.00097488 -0.00029111 -0.00030254
0.00096578 -0.00034012 0.0001851
0.00095515 -0.00037515 -6.0585e-05
0.00094343 -0.00041862 0.00030102
0.00093034 -0.00045177 6.2535e-05
0.00091623 -0.00049301 0.00061474
0.00090082 -0.00051784 0.00046432
0.00088464 -0.00054766 0.00054675
0.00086752 -0.00057533 0.00090077
0.00084954 -0.00059227 0.0012599
0.00083104 -0.00059796 0.00073115
0.00081235 -0.00061976 0.0012753
0.00079298 -0.00062466 0.001002
0.00077346 -0.00063765 0.001457
0.00075353 -0.00063622 0.0011519
0.00073365 -0.00064365 0.0011536
0.00071354 -0.00065064 0.0012024
0.00069321 -0.0006557 0.0012642
0.00067271 -0.00065835 0.0013216
0.00065214 -0.00065864 0.0013673
0.00063156 -0.00065687 0.0014016
0.00061103 -0.00065334 0.0014268
0.00059061 -0.00064826 0.0014448
0.00057036 -0.00064183 0.0014567
0.0005503 -0.00063419 0.0014633
0.00053048 -0.00062548 0.0014653
0.00051093 -0.00061581 0.0014631
0.00049169 -0.0006053 0.0014572
0.00047278 -0.00059404 0.0014478
0.00045421 -0.00058213 0.0014354
0.00043602 -0.00056966 0.0014201
0.00041822 -0.00055671 0.0014024
0.00040082 -0.00054335 0.0013823
0.00038384 -0.00052966 0.0013603
0.00036729 -0.0005157 0.0013364
0.00035117 -0.00050153 0.001311
0.0003355 -0.00048721 0.0012842
0.00032028 -0.00047279 0.0012561
0.0003055 -0.00045832 0.0013434
0.00029118 -0.0004402 0.001191
0.00027742 -0.00042584 0.0012684
0.00026411 -0.00040818 0.0012539
0.00025136 -0.00039001 0.0012168
0.00023917 -0.00037203 0.0011721
0.00022755 -0.0003545 0.0011248
0.00021647 -0.00033754 0.0010766
0.00020592 -0.0003212 0.0010286
0.00019588 -0.00030553 0.00098134
0.00018633 -0.00029053 0.00093517
0.00017725 -0.00027621 0.00089039
0.00016862 -0.00026256 0.00084716
0.00016042 -0.00024956 0.00080563
0.00015262 -0.00023719 0.0007667
0.00014521 -0.00022542 0.00072904
0.00013816 -0.00021421 0.00069293
0.00013147 -0.00020357 0.00065845
0.00012511 -0.00019347 0.00062559
0.00011906 -0.00018387 0.00059433
0.00011332 -0.00017477 0.0005646
0.00010785 -0.00016612 0.00053635
0.00010266 -0.00015793 0.00050952
9.7728e-05 -0.00015015 0.00048406
9.3036e-05 -0.00014277 0.00045989
8.8574e-05 -0.00013576 0.00043695
8.4332e-05 -0.00012912 0.00041519
8.0297e-05 -0.00012281 0.00039453
7.6459e-05 -0.00011683 0.00037494
7.2808e-05 -0.00011116 0.00035634
6.9334e-05 -0.00010577 0.0003387
6.6029e-05 -0.00010066 0.00032195
6.2883e-05 -9.5804e-05 0.00030606
5.9889e-05 -9.1199e-05 0.00029097
5.7039e-05 -8.6828e-05 0.00027665
5.4326e-05 -8.2678e-05 0.00026305
5.1742e-05 -7.8739e-05 0.00025187
4.9282e-05 -7.4946e-05 0.00024028
4.694e-05 -7.1319e-05 0.00022891
4.4711e-05 -6.7861e-05 0.00021795
4.259e-05 -6.4568e-05 0.00020744
4.0573e-05 -6.1435e-05 0.0001974
3.8653e-05 -5.8454e-05 0.00018782
3.6826e-05 -5.5619e-05 0.00017868
3.5088e-05 -5.2924e-05 0.00016998
3.3434e-05 -5.0362e-05 0.0001617
3.186e-05 -4.7928e-05 0.00015383
3.0363e-05 -4.5614e-05 0.00014634
2.8937e-05 -4.3415e-05 0.00013922
2.758e-05 -4.1326e-05 0.00013245
2.6289e-05 -3.934e-05 0.00012602
2.506e-05 -3.7452e-05 0.00013268
2.3889e-05 -3.526e-05 0.00013047
2.2787e-05 -3.3031e-05 0.00012448
2.1755e-05 -3.0885e-05 0.00011707
2.079e-05 -2.8872e-05 0.00010939
1.9888e-05 -2.7005e-05 0.00010201
1.9044e-05 -2.5283e-05 9.5217e-05
1.8254e-05 -2.3693e-05 0.0001126
1.7513e-05 -2.1485e-05 0.00015399
1.6842e-05 -1.7891e-05 6.2265e-05
1.6283e-05 -1.7031e-05 4.8408e-05
1.5751e-05 -1.6559e-05 5.7112e-05
1.5233e-05 -1.5784e-05 8.8379e-05
1.474e-05 -1.3992e-05 5.2084e-05
1.4303e-05 -1.3262e-05 4.9788e-05
1.3888e-05 -1.2567e-05 7.7224e-05
1.3495e-05 -1.0981e-05 3.74e-05
1.3152e-05 -1.0577e-05 3.2795e-05
1.2822e-05 -1.0294e-05 5.6565e-05
1.25e-05 -9.2485e-06 2.637e-05
1.2211e-05 -9.1041e-06 2.4649e-05
1.1926e-05 -8.9999e-06 4.5957e-05
1.1645e-05 -8.2177e-06 2.3238e-05
1.1388e-05 -8.1122e-06 2.33e-05
1.1135e-05 -7.9935e-06 4.243e-05
1.0885e-05 -7.2653e-06 1.3887e-05
1.0658e-05 -7.3985e-06 1.9108e-05
1.0427e-05 -7.3657e-06 1.626e-05
1.0197e-05 -7.4136e-06 3.8326e-05
9.965e-06 -6.7662e-06 1.8224e-05
9.7536e-06 -6.7195e-06 1.9307e-05
9.5436e-06 -6.631e-06 3.5501e-05
9.3364e-06 -6.027e-06 1.2929e-05
9.148e-06 -6.1031e-06 2.5658e-05
8.9573e-06 -5.7779e-06 1.9655e-05
8.7768e-06 -5.6241e-06 3.256e-05
8.601e-06 -5.0567e-06 1.2479e-06
8.443e-06 -5.4445e-06 9.9851e-06
8.2729e-06 -5.5664e-06 7.73e-06
8.0989e-06 -5.7573e-06 2.3524e-05
7.919e-06 -5.4552e-06 2.1354e-06
7.7485e-06 -5.8064e-06 2.106e-05
7.5671e-06 -5.5719e-06 1.7872e-05
7.3929e-06 -5.424e-06 3.1606e-05
7.2234e-06 -4.8369e-06 4.1422e-06
7.0723e-06 -5.0843e-06 1.9885e-05
6.9134e-06 -4.8428e-06 1.3399e-05
6.7621e-06 -4.7914e-06 2.5271e-05
6.6123e-06 -4.3628e-06 -2.8087e-06
6.476e-06 -4.7935e-06 1.5613e-05
6.3262e-06 -4.6578e-06 1.0405e-05
6.1806e-06 -4.6759e-06 2.26e-05
6.0345e-06 -4.3089e-06 -2.1274e-06
5.8999e-06 -4.6986e-06 1.5891e-05
5.753e-06 -4.5332e-06 1.1537e-05
5.6114e-06 -4.4941e-06 2.3391e-05
5.4709e-06 -4.0789e-06 -6.4298e-07
5.3435e-06 -4.3975e-06 1.5871e-05
5.206e-06 -4.2059e-06 1.1065e-05
5.0746e-06 -4.1542e-06 2.205e-05
4.9448e-06 -3.7536e-06 -1.77e-06
4.8275e-06 -4.0807e-06 1.444e-05
4.7e-06 -3.9078e-06 9.7082e-06
4.5778e-06 -3.8735e-06 2.011e-05
4.4568e-06 -3.5091e-06 -2.3492e-06
4.3471e-06 -3.8315e-06 1.3433e-05
4.2274e-06 -3.6673e-06 9.0977e-06
4.1128e-06 -3.6297e-06 1.8973e-05
3.9994e-06 -3.2787e-06 -2.1355e-06
3.8969e-06 -3.5729e-06 1.2754e-05
3.7853e-06 -3.4078e-06 8.5958e-06
3.6788e-06 -3.3639e-06 1.7829e-05
3.5737e-06 -3.0269e-06 -2.2193e-06
3.4791e-06 -3.3025e-06 4.1342e-05
3.3759e-06 -2.2225e-06 6.5464e-08
3.3064e-06 -2.3954e-06 3.9154e-06
3.2316e-06 -2.4512e-06 7.9759e-06
3.155e-06 -2.3795e-06 1.0783e-05
3.0806e-06 -2.2155e-06 1.2976e-05
3.0114e-06 -1.9755e-06 1.1769e-05
2.9496e-06 -1.7636e-06 1.3133e-05
2.8945e-06 -1.5004e-06 4.9894e-06
2.8476e-06 -1.4819e-06 1.539e-05
2.8013e-06 -1.1362e-06 -1.5095e-05
2.7658e-06 -1.731e-06 5.9169e-06
2.7117e-06 -1.6866e-06 1.3603e-06
2.659e-06 -1.7816e-06 6.8372e-06
2.6033e-06 -1.7067e-06 -6.2923e-06
2.55e-06 -2.038e-06 2.4089e-05
2.4863e-06 -1.4286e-06 -7.1586e-07
2.4417e-06 -1.5733e-06 2.9879e-06
2.3925e-06 -1.6054e-06 5.9057e-06
2.3423e-06 -1.5458e-06 8.947e-06
2.294e-06 -1.3877e-06 8.2817e-06
2.2507e-06 -1.2439e-06 1.15e-05
2.2118e-06 -9.9378e-07 2.2868e-06
2.1807e-06 -1.0225e-06 1.7381e-05
2.1488e-06 -5.7943e-07 -2.1972e-05
2.1307e-06 -1.3513e-06 6.7662e-06
2.0884e-06 -1.2487e-06 1.2562e-06
2.0494e-06 -1.3137e-06 5.7656e-06
2.0084e-06 -1.2386e-06 -8.3971e-06
1.9697e-06 -1.6025e-06 2.1727e-05
1.9196e-06 -1.0352e-06 -2.8764e-06
1.8872e-06 -1.2174e-06 1.2576e-06
1.8492e-06 -1.2751e-06 2.9735e-06
1.8093e-06 -1.2798e-06 9.1239e-06
1.7694e-06 -1.0913e-06 2.6806e-06
1.7352e-06 -1.0969e-06 1.9783e-05
1.701e-06 -5.6718e-07 -1.8569e-05
1.6832e-06 -1.2183e-06 9.4445e-06
1.6452e-06 -1.0139e-06 3.1509e-06
1.6135e-06 -9.9849e-07 7.2581e-06
1.5823e-06 -8.533e-07 -9.6344e-06
1.5556e-06 -1.2305e-06 2.2407e-05
1.5172e-06 -6.1733e-07 -5.2786e-06
1.4979e-06 -8.49e-07 -1.0515e-06
1.4713e-06 -9.5519e-07 -4.4753e-07
1.4415e-06 -1.045e-06 8.5686e-06
1.4088e-06 -8.5494e-07 -2.657e-06
1.3821e-06 -1.0087e-06 2.6943e-05
1.3506e-06 -2.4147e-07 3.0843e-07
1.3431e-06 -2.8158e-07 2.0753e-06
1.3343e-06 -2.675e-07 2.2801e-06
1.3259e-06 -2.463e-07 4.0881e-06
1.3182e-06 -1.6768e-07 4.5898e-07
1.313e-06 -1.9977e-07 7.0934e-06
1.3067e-06 -2.537e-08 -9.7083e-06
1.3059e-06 -3.7038e-07 2.4421e-05
1.2943e-06 3.4039e-07 -6.1215e-06
1.305e-06 1.1929e-07 -2.2409e-06
1.3087e-06 1.2209e-08 -4.0078e-06
1.3091e-06 -1.5355e-07 6.9341e-06
1.3043e-06 1.743e-08 -1.1013e-05
1.3048e-06 -3.6694e-07 5.0062e-06
1.2934e-06 -2.6274e-07 3.0266e-06
1.2852e-06 -2.1679e-07 4.3787e-06
1.2784e-06 -1.2689e-07 -2.6778e-06
1.2744e-06 -2.5449e-07 8.6353e-06
1.2665e-06 -3.2413e-08 -1.9271e-05
1.2655e-06 -6.7521e-07 3.2552e-06
1.2444e-06 -6.3413e-07 5.9066e-07
1.2245e-06 -6.7438e-07 2.6779e-06
1.2035e-06 -6.5004e-07 -3.9174e-06
1.1832e-06 -8.3038e-07 1.0267e-05
1.1572e-06 -5.7246e-07 -1.9459e-05
1.1393e-06 -1.2346e-06 6.4174e-06
1.1007e-06 -1.1082e-06 3.4513e-06
1.0661e-06 -1.0694e-06 7.0466e-06
1.0327e-06 -9.1594e-07 -3.6602e-06
1.0041e-06 -1.0912e-06 1.7416e-05
9.6996e-07 -6.1245e-07 -1.7426e-06
9.5082e-07 -7.1635e-07 2.7776e-07
9.2843e-07 -7.5977e-07 1.1723e-06
9.0469e-07 -7.7589e-07 4.6516e-06
8.8044e-07 -6.8305e-07 1.3598e-06
8.591e-07 -6.8942e-07 1.0952e-05
8.3755e-07 -3.9555e-07 -9.7617e-06
8.2519e-07 -7.3914e-07 5.6471e-06
8.021e-07 -6.1155e-07 2.1657e-06
7.8298e-07 -5.8805e-07 4.636e-06
7.6461e-07 -4.8602e-07 -5.2602e-06
7.4942e-07 -6.8948e-07 1.3302e-05
7.2787e-07 -3.1876e-07 -3.0013e-06
7.1791e-07 -4.4525e-07 -7.4213e-07
7.04e-07 -5.0479e-07 -4.2396e-07
6.8822e-07 -5.5582e-07 4.5151e-06
6.7085e-07 -4.536e-07 -1.5712e-06
6.5668e-07 -5.3784e-07 1.4626e-05
6.3987e-07 -1.1811e-07 -2.0022e-05
6.3618e-07 -7.6749e-07 7.5053e-06
6.122e-07 -5.7682e-07 2.5837e-06
5.9417e-07 -5.3323e-07 5.4563e-06
5.7751e-07 -3.9795e-07 -7.9079e-06
5.6507e-07 -6.7556e-07 1.6322e-05
5.4396e-07 -2.0428e-07 -4.8805e-06
5.3758e-07 -3.8018e-07 -1.7499e-06
5.257e-07 -4.6354e-07 -1.9551e-06
5.1121e-07 -5.5555e-07 5.8871e-06
4.9385e-07 -4.0492e-07 -4.851e-06
4.812e-07 -5.846e-07 2.2781e-05
4.6293e-07 9.401e-08 -1.0907e-06
4.6586e-07 4.8398e-08 1.021e-06
4.6738e-07 6.7257e-08 3.4914e-07
4.6948e-07 6.5664e-08 4.0793e-06
4.7153e-07 1.8052e-07 -3.6378e-06
4.7717e-07 5.7747e-08 1.2106e-05
4.7898e-07 4.2297e-07 -2.4411e-05
4.9219e-07 -3.4163e-07 4.8565e-06
4.8152e-07 -2.1592e-07 4.9993e-07
4.7477e-07 -2.2209e-07 2.2608e-06
4.6783e-07 -1.7322e-07 -7.5991e-06
4.6242e-07 -4.3072e-07 1.065e-05
4.4896e-07 -1.2582e-07 -2.96e-05
4.4503e-07 -1.0688e-06 7.4503e-06
4.1163e-07 -8.8326e-07 2.7998e-06
3.8402e-07 -8.3623e-07 7.5407e-06
3.5789e-07 -6.3872e-07 -7.966e-06
3.3793e-07 -9.188e-07 2.1982e-05
3.0922e-07 -2.7113e-07 -4.3911e-06
3.0075e-07 -4.2648e-07 -1.1526e-06
2.8742e-07 -4.8523e-07 -1.3155e-06
2.7226e-07 -5.5048e-07 6.2481e-06
2.5505e-07 -3.8094e-07 -4.431e-06
2.4315e-07 -5.3928e-07 2.2324e-05
2.263e-07 1.3388e-07 -1.1181e-06
2.3048e-07 9.6047e-08 7.1301e-07
2.3348e-07 1.1413e-07 5.3163e-08
2.3705e-07 1.1206e-07 3.4013e-06
2.4055e-07 2.1444e-07 -3.5675e-06
2.4725e-07 1.0214e-07 1.0687e-05
2.5044e-07 4.3157e-07 -2.2279e-05
2.6393e-07 -2.5898e-07 4.3118e-06
2.5584e-07 -1.4057e-07 3.7444e-07
2.5144e-07 -1.4126e-07 1.8935e-06
2.4703e-07 -9.4361e-08 -6.9918e-06
2.4408e-07 -3.2352e-07 9.289e-06
2.3397e-07 -5.0977e-08 -2.6767e-05
2.3238e-07 -8.9636e-07 5.2761e-06
2.0437e-07 -7.6676e-07 2.103e-06
1.8041e-07 -7.3138e-07 5.0833e-06
1.5755e-07 -6.0102e-07 -4.8334e-06
1.3877e-07 -7.7577e-07 1.4502e-05
1.1452e-07 -3.5118e-07 -2.3093e-06
1.0355e-07 -4.379e-07 -2.5426e-07
8.9866e-08 -4.6276e-07 5.8476e-08
7.5405e-08 -4.782e-07 4.1871e-06
6.0461e-08 -3.6466e-07 -1.1148e-06
4.9065e-08 -4.1278e-07 1.2427e-05
3.6166e-08 -3.8862e-08 -1.7147e-05
3.4952e-08 -5.7705e-07 6.2651e-06
1.6919e-08 -4.0039e-07 1.8696e-06
4.4065e-09 -3.5501e-07 4.2373e-06
-6.6875e-09 -2.3382e-07 -7.3735e-06
-1.3994e-08 -4.7134e-07 1.353e-05
-2.8724e-08 -6.2813e-08 -4.4696e-06
-3.0687e-08 -2.0355e-07 -1.8045e-06
-3.7048e-08 -2.6535e-07 -2.1541e-06
-4.534e-08 -3.398e-07 4.7044e-06
-5.5959e-08 -2.0199e-07 -5.0248e-06
-6.2271e-08 -3.6357e-07 1.9634e-05
-7.3632e-08 2.4056e-07 -1.4234e-06
-6.6115e-08 2.059e-07 4.7694e-07
-5.9681e-08 2.293e-07 4.7694e-07


==> offset_mb_m16__x0_1_iter_3_costs.txt <==
A B
1 20.202
2 19.458
3 18.791
4 18.197
5 17.242
6 16.513
7 15.849
8 15.196
9 14.598
10 13.999
11 13.429
12 12.869
13 12.325
14 11.791
15 11.274
16 10.769
17 10.25
18 9.7284
19 9.2342
20 8.7611
21 8.3098
22 7.878
23 7.4653
24 7.0656
25 6.6842
26 6.3207
27 5.9737
28 5.6434
29 5.3285
30 5.0285
31 4.7429
32 4.4709
33 4.212
34 3.9656
35 3.7307
36 3.507
37 3.2939
38 3.0907
39 2.897
40 2.7119
41 2.5351
42 2.3658
43 2.2037
44 2.0488
45 1.8998
46 1.7561
47 1.6175
48 1.4837
49 1.3543
50 1.2288
51 1.1069
52 0.99072
53 0.89861
54 0.80291
55 0.71121
56 0.6267
57 0.55389
58 0.49933
59 0.44438
60 0.3939
61 0.34909
62 0.30942
63 0.2744
64 0.24356
65 0.21647
66 0.19275
67 0.17202
68 0.15395
69 0.13825
70 0.12461
71 0.1128
72 0.10258
73 0.093757
74 0.086135
75 0.079552
76 0.073861
77 0.06893
78 0.064646
79 0.060906
80 0.057623
81 0.05472
82 0.052131
83 0.049799
84 0.047676
85 0.045722
86 0.043902
87 0.042189
88 0.04056
89 0.038997
90 0.037484
91 0.036011
92 0.034569
93 0.033153
94 0.031758
95 0.030383
96 0.029026
97 0.027687
98 0.026367
99 0.025068
100 0.023791
101 0.022538
102 0.021312
103 0.020115
104 0.018949
105 0.017816
106 0.016719
107 0.015658
108 0.014637
109 0.013655
110 0.012713
111 0.011814
112 0.010956
113 0.01014
114 0.0093664
115 0.0086346
116 0.0079443
117 0.0072947
118 0.0066849
119 0.006114
120 0.0055808
121 0.0050841
122 0.0046226
123 0.0041947
124 0.0037992
125 0.0034343
126 0.0030986
127 0.0027905
128 0.0025084
129 0.0022509
130 0.0020162
131 0.001803
132 0.0016098
133 0.0014352
134 0.0012777
135 0.001136
136 0.001009
137 0.00089535
138 0.00079395
139 0.00070372
140 0.00062365
141 0.00055278
142 0.00049023
143 0.00043517
144 0.00038682
145 0.00034449
146 0.00030751
147 0.00027529
148 0.00024729
149 0.00022299
150 0.00020194
151 0.00018375
152 0.00016803
153 0.00015446
154 0.00014274
155 0.0001326
156 0.00012382
157 0.00011618
158 0.00010952
159 0.00010366
160 9.8476e-05
161 9.3848e-05
162 8.9674e-05
163 8.5871e-05
164 8.2365e-05
165 7.9097e-05
166 7.6016e-05
167 7.3083e-05
168 7.0265e-05
169 6.7536e-05
170 6.4878e-05
171 6.2275e-05
172 5.9717e-05
173 5.7197e-05
174 5.4712e-05
175 5.2259e-05
176 4.984e-05
177 4.7455e-05
178 4.5107e-05
179 4.2801e-05
180 4.0539e-05
181 3.8325e-05
182 3.6165e-05
183 3.4061e-05
184 3.2018e-05
185 3.0039e-05
186 2.8128e-05
187 2.6286e-05
188 2.4517e-05
189 2.2822e-05
190 2.1202e-05
191 1.9658e-05
192 1.819e-05
193 1.6798e-05
194 1.5482e-05
195 1.4241e-05
196 1.3074e-05
197 1.1978e-05
198 1.0953e-05
199 9.9951e-06
200 9.1035e-06
201 8.2751e-06
202 7.5076e-06
203 6.798e-06
204 6.1438e-06
205 5.542e-06
206 4.9899e-06
207 4.4846e-06
208 4.0232e-06
209 3.6031e-06
210 3.2215e-06
211 2.8758e-06
212 2.5633e-06
213 2.2817e-06
214 2.0285e-06
215 1.8014e-06
216 1.5984e-06
217 1.4173e-06
218 1.2561e-06
219 1.1132e-06
220 9.8676e-07
221 8.7518e-07
222 7.7699e-07
223 6.908e-07
224 6.1535e-07
225 5.4948e-07
226 4.9209e-07
227 4.4221e-07
228 3.9896e-07
229 3.615e-07
230 3.2912e-07
231 3.0115e-07
232 2.77e-07
233 2.5614e-07
234 2.3809e-07
235 2.2246e-07
236 2.0886e-07
237 1.9697e-07
238 1.8652e-07
239 1.7726e-07
240 1.6899e-07
241 1.6152e-07
242 1.547e-07
243 1.4841e-07
244 1.4254e-07
245 1.3699e-07
246 1.3171e-07
247 1.2663e-07
248 1.2171e-07
249 1.1691e-07
250 1.122e-07
251 1.0758e-07
252 1.0303e-07
253 9.8533e-08
254 9.41e-08
255 8.9727e-08
256 8.5416e-08
257 8.1175e-08
258 7.7007e-08
259 7.2922e-08
260 6.8925e-08
261 6.5025e-08
262 6.1229e-08
263 5.7543e-08
264 5.3975e-08
265 5.0528e-08
266 4.7209e-08
267 4.4022e-08
268 4.0968e-08
269 3.8051e-08
270 3.5271e-08
271 3.263e-08
272 3.0127e-08
273 2.776e-08
274 2.5529e-08
275 2.343e-08
276 2.1462e-08
277 1.962e-08
278 1.7901e-08
279 1.63e-08
280 1.4813e-08
281 1.3436e-08
282 1.2164e-08
283 1.0991e-08
284 9.9119e-09
285 8.9224e-09
286 8.0172e-09
287 7.1909e-09
288 6.4388e-09
289 5.7558e-09
290 5.1371e-09
291 4.5782e-09
292 4.0745e-09
293 3.6219e-09
294 3.2161e-09
295 2.8533e-09
296 2.5299e-09
297 2.2422e-09
298 1.9871e-09
299 1.7615e-09
300 1.5624e-09
301 1.3873e-09
302 1.2337e-09
303 1.0992e-09
304 9.8186e-10
305 8.7965e-10
306 7.9084e-10
307 7.1383e-10
308 6.4716e-10
309 5.8953e-10
310 5.3976e-10
311 4.9678e-10
312 4.5965e-10
313 4.2753e-10
314 3.9969e-10
315 3.7546e-10
316 3.5427e-10
317 3.3562e-10
318 3.1909e-10
319 3.043e-10
320 2.9093e-10
321 2.7871e-10
322 2.6742e-10
323 2.5686e-10
324 2.4689e-10
325 2.3737e-10
326 2.2821e-10
327 2.1932e-10
328 2.1065e-10
329 2.0216e-10
330 1.938e-10
331 1.8557e-10
332 1.7745e-10
333 1.6943e-10
334 1.6153e-10
335 1.5374e-10
336 1.4607e-10
337 1.3855e-10
338 1.3117e-10
339 1.2395e-10
340 1.1691e-10
341 1.1006e-10
342 1.0341e-10
343 9.6978e-11
344 9.0765e-11
345 8.4783e-11
346 7.904e-11
347 7.354e-11
348 6.8288e-11
349 6.3285e-11
350 5.8532e-11
351 5.4029e-11
352 4.9774e-11
353 4.5762e-11
354 4.1991e-11
355 3.8454e-11
356 3.5146e-11
357 3.2059e-11
358 2.9185e-11
359 2.6517e-11
360 2.4047e-11
361 2.1764e-11
362 1.9661e-11
363 1.7727e-11
364 1.5954e-11
365 1.4333e-11
366 1.2853e-11
367 1.1506e-11
368 1.0284e-11
369 9.1768e-12
370 8.177e-12
371 7.2764e-12
372 6.4671e-12
373 5.742e-12
374 5.0938e-12
375 4.5161e-12
376 4.0025e-12
377 3.5471e-12
378 3.1445e-12
379 2.7895e-12
380 2.4772e-12
381 2.2033e-12
382 1.9637e-12
383 1.7546e-12
384 1.5725e-12
385 1.4144e-12
386 1.2773e-12
387 1.1586e-12
388 1.056e-12
389 9.6743e-13
390 8.9094e-13
391 8.2486e-13
392 7.6768e-13
393 7.1809e-13
394 6.7492e-13
395 6.3714e-13
396 6.0387e-13
397 5.7434e-13
398 5.4789e-13
399 5.2395e-13
400 5.0205e-13
401 4.8178e-13
402 4.6281e-13
403 4.4486e-13
404 4.2771e-13
405 4.1119e-13
406 3.9516e-13
407 3.7951e-13
408 3.6416e-13
409 3.4907e-13
410 3.3419e-13
411 3.1951e-13
412 3.0503e-13
413 2.9074e-13
414 2.7667e-13
415 2.6282e-13
416 2.4923e-13
417 2.359e-13
418 2.2288e-13
419 2.1017e-13
420 1.9781e-13
421 1.8582e-13
422 1.7422e-13
423 1.6302e-13
424 1.5224e-13
425 1.419e-13
426 1.3199e-13
427 1.2254e-13
428 1.1354e-13
429 1.0499e-13
430 9.6886e-14
431 8.9235e-14
432 8.2024e-14
433 7.5247e-14
434 6.8893e-14
435 6.2952e-14
436 5.7409e-14
437 5.2252e-14
438 4.7465e-14
439 4.3033e-14
440 3.894e-14
441 3.5169e-14
442 3.1703e-14
443 2.8527e-14
444 2.5622e-14
445 2.2972e-14
446 2.0561e-14
447 1.8373e-14
448 1.6392e-14
449 1.4604e-14
450 1.2994e-14
451 1.1547e-14
452 1.0251e-14
453 9.0933e-15
454 8.0616e-15
455 7.1446e-15
456 6.3319e-15
457 5.6135e-15
458 4.9802e-15
459 4.4234e-15
460 3.9351e-15
461 3.5081e-15
462 3.1355e-15
463 2.8113e-15
464 2.5296e-15
465 2.2855e-15
466 2.0743e-15
467 1.8918e-15
468 1.7341e-15
469 1.598e-15
470 1.4803e-15
471 1.3786e-15
472 1.2902e-15
473 1.2133e-15
474 1.1459e-15
475 1.0866e-15
476 1.0338e-15
477 9.8652e-16
478 9.4365e-16
479 9.0438e-16
480 8.6799e-16
481 8.3388e-16
482 8.0158e-16
483 7.707e-16
484 7.4091e-16
485 7.1197e-16
486 6.8371e-16
487 6.5599e-16
488 6.2872e-16
489 6.0183e-16
490 5.753e-16
491 5.4913e-16
492 5.2331e-16
493 4.9788e-16
494 4.7287e-16
495 4.4831e-16
496 4.2425e-16
497 4.0074e-16
498 3.7782e-16
499 3.5552e-16
500 3.339e-16


==> offset_mb_m16_x0_1_iter_3_state_space_closed_loop.txt <==
A B C
0.8 0 -1
0.8 -0.05625 -0.99997
0.79824 -0.11313 -0.99238
0.79471 -0.17037 -0.96174
0.78938 -0.22722 -0.99796
0.78228 -0.28575 -0.63659
0.77335 -0.33356 -0.6307
0.76293 -0.38162 -0.25086
0.751 -0.41829 -0.26778
0.73793 -0.45583 -0.19429
0.72369 -0.49145 0.32186
0.70833 -0.51132 0.40068
0.69235 -0.52889 0.50908
0.67582 -0.54322 0.54731
0.65885 -0.55646 0.62372
0.64146 -0.5674 0.92658
0.62373 -0.56893 0.96115
0.60595 -0.56924 0.9648
0.58816 -0.56929 0.97229
0.57037 -0.56892 0.96543
0.55259 -0.56857 0.967
0.53482 -0.56796 0.96836
0.51707 -0.56709 0.99999
0.49935 -0.56498 0.99999
0.4817 -0.56259 0.99891
0.46411 -0.55992 0.99888
0.44662 -0.55694 0.9989
0.42921 -0.55362 0.99957
0.41191 -0.5499 1
0.39473 -0.5458 0.9995
0.37767 -0.5413 0.99949
0.36076 -0.53637 0.99949
0.34399 -0.53099 0.99933
0.3274 -0.52514 1
0.31099 -0.51877 0.99984
0.29478 -0.51189 0.99985
0.27878 -0.50446 0.99982
0.26302 -0.49647 0.99888
0.2475 -0.48791 1
0.23226 -0.47871 0.99997
0.2173 -0.46887 0.99998
0.20264 -0.45837 1
0.18832 -0.44719 0.9969
0.17435 -0.4354 0.99805
0.16074 -0.42285 0.99984
0.14753 -0.40951 0.99997
0.13473 -0.39538 0.99999
0.12237 -0.38048 0.99943
0.11048 -0.36478 0.99994
0.099083 -0.34825 0.99977
0.088201 -0.33087 0.98703
0.077861 -0.31305 0.87308
0.068078 -0.29792 0.90638
0.058768 -0.28099 0.89622
0.049987 -0.26357 0.86633
0.041751 -0.24627 0.80618
0.034055 -0.23007 0.69358
0.026865 -0.21664 0.69357
0.020095 -0.20257 0.67802
0.013765 -0.18834 0.64089
0.0078793 -0.17462 0.60463
0.0024223 -0.16143 0.56932
-0.0026224 -0.14876 0.53498
-0.0072712 -0.13661 0.50166
-0.01154 -0.12497 0.46936
-0.015446 -0.11385 0.43811
-0.019004 -0.10324 0.40791
-0.02223 -0.093119 0.37879
-0.02514 -0.083496 0.3508
-0.027749 -0.074355 0.32384
-0.030073 -0.06569 0.29799
-0.032125 -0.057489 0.2732
-0.033922 -0.049742 0.24948
-0.035476 -0.042438 0.22681
-0.036803 -0.035566 0.2052
-0.037914 -0.029114 0.18461
-0.038824 -0.023069 0.16505
-0.039545 -0.017417 0.14648
-0.040089 -0.012148 0.12889
-0.040469 -0.0072459 0.11226
-0.040695 -0.0026993 0.096559
-0.040779 0.0015056 0.081773
-0.040732 0.0053824 0.067872
-0.040564 0.0089442 0.054834
-0.040285 0.012204 0.042635
-0.039903 0.015176 0.031242
-0.039429 0.017873 0.02063
-0.03887 0.020308 0.010773
-0.038236 0.022493 0.0016433
-0.037533 0.024441 -0.0067916
-0.036769 0.026164 -0.014553
-0.035952 0.027675 -0.021679
-0.035087 0.028985 -0.028191
-0.034181 0.030105 -0.034115
-0.03324 0.031047 -0.039479
-0.03227 0.031821 -0.044309
-0.031276 0.032438 -0.048632
-0.030262 0.032908 -0.052474
-0.029233 0.033242 -0.055859
-0.028195 0.033448 -0.058812
-0.027149 0.033535 -0.061359
-0.026101 0.033513 -0.063521
-0.025054 0.03339 -0.065323
-0.024011 0.033175 -0.066786
-0.022974 0.032874 -0.067932
-0.021947 0.032496 -0.068781
-0.020931 0.032048 -0.069355
-0.01993 0.031535 -0.069669
-0.018944 0.030966 -0.069752
-0.017976 0.030346 -0.069607
-0.017028 0.02968 -0.069269
-0.016101 0.028975 -0.06874
-0.015195 0.028235 -0.068042
-0.014313 0.027466 -0.067189
-0.013455 0.026672 -0.066196
-0.012621 0.025857 -0.065076
-0.011813 0.025025 -0.063843
-0.011031 0.024181 -0.06251
-0.010275 0.023328 -0.061087
-0.0095463 0.022469 -0.059588
-0.0088442 0.021608 -0.058021
-0.0081689 0.020746 -0.056396
-0.0075206 0.019887 -0.054724
-0.0068991 0.019034 -0.053013
-0.0063043 0.018187 -0.051272
-0.005736 0.01735 -0.049507
-0.0051938 0.016525 -0.047726
-0.0046774 0.015712 -0.045936
-0.0041864 0.014914 -0.044143
-0.0037203 0.014131 -0.042353
-0.0032787 0.013365 -0.040571
-0.002861 0.012618 -0.038802
-0.0024667 0.011889 -0.03705
-0.0020952 0.01118 -0.035319
-0.0017458 0.010491 -0.033613
-0.001418 0.0098227 -0.031936
-0.001111 0.009176 -0.030289
-0.00082429 0.0085509 -0.028677
-0.00055707 0.0079478 -0.027101
-0.00030871 0.0073666 -0.025563
-7.8498e-05 0.0068077 -0.024065
0.00013424 0.0062708 -0.022608
0.0003302 0.0057561 -0.021195
0.00051008 0.0052633 -0.019825
0.00067456 0.0047923 -0.0185
0.00082432 0.0043429 -0.01722
0.00096003 0.0039147 -0.015986
0.0010824 0.0035075 -0.014798
0.001192 0.0031208 -0.013655
0.0012895 0.0027544 -0.012559
0.0013756 0.0024077 -0.011509
0.0014508 0.0020803 -0.010504
0.0015158 0.0017717 -0.0095448
0.0015712 0.0014814 -0.0086299
0.0016175 0.0012089 -0.0077588
0.0016553 0.00095368 -0.006931
0.0016851 0.00071516 -0.0061456
0.0017074 0.0004928 -0.0054019
0.0017228 0.00028604 -0.0046988
0.0017318 9.43e-05 -0.0040354
0.0017347 -8.2976e-05 -0.0034106
0.0017321 -0.00024636 -0.0028235
0.0017244 -0.00039642 -0.0022729
0.001712 -0.00053372 -0.0017577
0.0016953 -0.00065883 -0.0012767
0.0016748 -0.0007723 -0.00082884
0.0016506 -0.00087467 -0.00041287
0.0016233 -0.00096649 -2.7648e-05
0.0015931 -0.0010483 0.00032804
0.0015603 -0.0011206 0.00065535
0.0015253 -0.0011839 0.00095548
0.0014883 -0.0012387 0.0012296
0.0014496 -0.0012855 0.0014789
0.0014094 -0.0013247 0.0017044
0.001368 -0.0013569 0.0019074
0.0013256 -0.0013824 0.0020889
0.0012824 -0.0014018 0.0022501
0.0012386 -0.0014154 0.002392
0.0011944 -0.0014236 0.0025156
0.0011499 -0.0014267 0.002622
0.0011053 -0.0014253 0.0027122
0.0010608 -0.0014197 0.0027872
0.0010164 -0.0014101 0.0028479
0.00097235 -0.0013969 0.0028951
0.0009287 -0.0013805 0.0029299
0.00088556 -0.0013611 0.002953
0.00084302 -0.001339 0.0029653
0.00080118 -0.0013145 0.0029676
0.0007601 -0.0012879 0.0029606
0.00071985 -0.0012594 0.002945
0.0006805 -0.0012292 0.0029217
0.00064209 -0.0011976 0.0028912
0.00060466 -0.0011647 0.0028542
0.00056826 -0.0011308 0.0028113
0.00053293 -0.0010961 0.002763
0.00049867 -0.0010606 0.0027101
0.00046553 -0.0010247 0.0026529
0.00043351 -0.00098833 0.0025919
0.00040262 -0.00095176 0.0025278
0.00037288 -0.0009151 0.0024608
0.00034428 -0.00087845 0.0023914
0.00031683 -0.00084193 0.0023201
0.00029052 -0.00080563 0.0022471
0.00026535 -0.00076967 0.0021728
0.00024129 -0.00073411 0.0020977
0.00021835 -0.00069904 0.0020218
0.00019651 -0.00066453 0.0019456
0.00017574 -0.00063063 0.0018694
0.00015603 -0.00059741 0.0017932
0.00013737 -0.00056492 0.0017174
0.00011971 -0.0005332 0.0016422
0.00010305 -0.00050228 0.0015678
8.7353e-05 -0.00047221 0.0014943
7.2597e-05 -0.000443 0.0014218
5.8753e-05 -0.00041468 0.0013506
4.5794e-05 -0.00038727 0.0012807
3.3692e-05 -0.00036078 0.0012123
2.2418e-05 -0.00033522 0.0011454
1.1942e-05 -0.00031061 0.0010801
2.2357e-06 -0.00028693 0.0010166
-6.7309e-06 -0.0002642 0.00095483
-1.4987e-05 -0.00024241 0.00089489
-2.2562e-05 -0.00022155 0.00083683
-2.9486e-05 -0.00020162 0.00078067
-3.5786e-05 -0.0001826 0.00072644
-4.1493e-05 -0.00016449 0.00067415
-4.6633e-05 -0.00014726 0.00062382
-5.1235e-05 -0.00013091 0.00057546
-5.5326e-05 -0.00011542 0.00052905
-5.8933e-05 -0.00010077 0.00048459
-6.2082e-05 -8.6929e-05 0.00044206
-6.4798e-05 -7.3891e-05 0.00040146
-6.7107e-05 -6.163e-05 0.00036275
-6.9033e-05 -5.0123e-05 0.0003259
-7.06e-05 -3.9348e-05 0.00029089
-7.1829e-05 -2.9281e-05 0.00025768
-7.2744e-05 -1.9899e-05 0.00022624
-7.3366e-05 -1.1177e-05 0.00019652
-7.3715e-05 -3.0924e-06 0.00016849
-7.3812e-05 4.3799e-06 0.0001421
-7.3675e-05 1.1264e-05 0.0001173
-7.3323e-05 1.7584e-05 9.4054e-05
-7.2774e-05 2.3364e-05 7.2305e-05
-7.2043e-05 2.8628e-05 5.2008e-05
-7.1149e-05 3.3399e-05 3.3113e-05
-7.0105e-05 3.7701e-05 1.557e-05
-6.8927e-05 4.1557e-05 -6.7086e-07
-6.7628e-05 4.4988e-05 -1.5661e-05
-6.6222e-05 4.8018e-05 -2.9449e-05
-6.4722e-05 5.0668e-05 -4.2087e-05
-6.3139e-05 5.2959e-05 -5.3624e-05
-6.1484e-05 5.4911e-05 -6.4109e-05
-5.9768e-05 5.6545e-05 -7.3591e-05
-5.8001e-05 5.788e-05 -8.2118e-05
-5.6192e-05 5.8935e-05 -8.9738e-05
-5.435e-05 5.9728e-05 -9.6497e-05
-5.2484e-05 6.0278e-05 -0.00010244
-5.06e-05 6.06e-05 -0.00010761
-4.8706e-05 6.0712e-05 -0.00011206
-4.6809e-05 6.063e-05 -0.00011582
-4.4914e-05 6.0368e-05 -0.00011893
-4.3028e-05 5.9941e-05 -0.00012145
-4.1155e-05 5.9364e-05 -0.00012339
-3.9299e-05 5.8649e-05 -0.00012481
-3.7467e-05 5.781e-05 -0.00012574
-3.566e-05 5.6858e-05 -0.00012621
-3.3883e-05 5.5805e-05 -0.00012626
-3.2139e-05 5.4662e-05 -0.00012592
-3.0431e-05 5.344e-05 -0.00012521
-2.8761e-05 5.2148e-05 -0.00012418
-2.7132e-05 5.0796e-05 -0.00012285
-2.5544e-05 4.9392e-05 -0.00012125
-2.4001e-05 4.7945e-05 -0.00011939
-2.2502e-05 4.6462e-05 -0.00011731
-2.105e-05 4.4951e-05 -0.00011504
-1.9646e-05 4.3419e-05 -0.00011258
-1.8289e-05 4.1871e-05 -0.00010997
-1.698e-05 4.0315e-05 -0.00010723
-1.5721e-05 3.8754e-05 -0.00010437
-1.451e-05 3.7195e-05 -0.0001014
-1.3347e-05 3.5642e-05 -9.8357e-05
-1.2233e-05 3.4099e-05 -9.5245e-05
-1.1168e-05 3.2571e-05 -9.2081e-05
-1.015e-05 3.106e-05 -8.8878e-05
-9.1793e-06 2.957e-05 -8.5649e-05
-8.2552e-06 2.8105e-05 -8.2406e-05
-7.377e-06 2.6666e-05 -7.916e-05
-6.5436e-06 2.5256e-05 -7.5922e-05
-5.7544e-06 2.3877e-05 -7.27e-05
-5.0082e-06 2.2531e-05 -6.9503e-05
-4.3041e-06 2.122e-05 -6.6339e-05
-3.641e-06 1.9944e-05 -6.3216e-05
-3.0178e-06 1.8706e-05 -6.0139e-05
-2.4332e-06 1.7505e-05 -5.7115e-05
-1.8861e-06 1.6344e-05 -5.4148e-05
-1.3754e-06 1.5221e-05 -5.1244e-05
-8.9974e-07 1.4139e-05 -4.8406e-05
-4.5791e-07 1.3096e-05 -4.5638e-05
-4.866e-08 1.2093e-05 -4.2943e-05
3.2925e-07 1.1131e-05 -4.0324e-05
6.7709e-07 1.0208e-05 -3.7783e-05
9.9609e-07 9.3252e-06 -3.5322e-05
1.2875e-06 8.4817e-06 -3.2942e-05
1.5526e-06 7.6771e-06 -3.0644e-05
1.7925e-06 6.9108e-06 -2.8429e-05
2.0084e-06 6.1824e-06 -2.6298e-05
2.2016e-06 5.491e-06 -2.4249e-05
2.3732e-06 4.836e-06 -2.2284e-05
2.5243e-06 4.2166e-06 -2.0402e-05
2.6561e-06 3.6319e-06 -1.8603e-05
2.7696e-06 3.0811e-06 -1.6884e-05
2.8659e-06 2.5632e-06 -1.5246e-05
2.946e-06 2.0772e-06 -1.3688e-05
3.0109e-06 1.6224e-06 -1.2207e-05
3.0616e-06 1.1975e-06 -1.0803e-05
3.099e-06 8.0163e-07 -9.4741e-06
3.1241e-06 4.3377e-07 -8.2181e-06
3.1376e-06 9.288e-08 -7.0337e-06
3.1405e-06 -2.2207e-07 -5.9187e-06
3.1336e-06 -5.1211e-07 -4.8714e-06
3.1176e-06 -7.7827e-07 -3.8898e-06
3.0933e-06 -1.0216e-06 -2.9718e-06
3.0613e-06 -1.243e-06 -2.1153e-06
3.0225e-06 -1.4436e-06 -1.3182e-06
2.9774e-06 -1.6244e-06 -5.7835e-07
2.9266e-06 -1.7863e-06 1.0633e-07
2.8708e-06 -1.9302e-06 7.3801e-07
2.8105e-06 -2.0572e-06 1.3188e-06
2.7462e-06 -2.1681e-06 1.8509e-06
2.6784e-06 -2.2638e-06 2.3365e-06
2.6077e-06 -2.3453e-06 2.7775e-06
2.5344e-06 -2.4133e-06 3.176e-06
2.459e-06 -2.4686e-06 3.5342e-06
2.3818e-06 -2.5122e-06 3.854e-06
2.3033e-06 -2.5447e-06 4.1374e-06
2.2238e-06 -2.5669e-06 4.3863e-06
2.1436e-06 -2.5795e-06 4.6027e-06
2.063e-06 -2.5833e-06 4.7883e-06
1.9823e-06 -2.5788e-06 4.9449e-06
1.9017e-06 -2.5668e-06 5.0744e-06
1.8215e-06 -2.5479e-06 5.1784e-06
1.7418e-06 -2.5226e-06 5.2585e-06
1.663e-06 -2.4916e-06 5.3163e-06
1.5852e-06 -2.4553e-06 5.3534e-06
1.5084e-06 -2.4142e-06 5.3713e-06
1.433e-06 -2.369e-06 5.3713e-06
1.359e-06 -2.3199e-06 5.3549e-06
1.2865e-06 -2.2675e-06 5.3233e-06
1.2156e-06 -2.2122e-06 5.2779e-06
1.1465e-06 -2.1544e-06 5.2198e-06
1.0791e-06 -2.0945e-06 5.1501e-06
1.0137e-06 -2.0327e-06 5.0701e-06
9.5016e-07 -1.9695e-06 4.9807e-06
8.8862e-07 -1.905e-06 4.8829e-06
8.2909e-07 -1.8398e-06 4.7777e-06
7.7159e-07 -1.7739e-06 4.6659e-06
7.1616e-07 -1.7076e-06 4.5485e-06
6.628e-07 -1.6412e-06 4.4261e-06
6.1151e-07 -1.5749e-06 4.2996e-06
5.623e-07 -1.5088e-06 4.1697e-06
5.1515e-07 -1.4433e-06 4.037e-06
4.7004e-07 -1.3783e-06 3.9021e-06
4.2697e-07 -1.3141e-06 3.7657e-06
3.859e-07 -1.2509e-06 3.6282e-06
3.4682e-07 -1.1886e-06 3.4902e-06
3.0967e-07 -1.1275e-06 3.3521e-06
2.7444e-07 -1.0677e-06 3.2143e-06
2.4107e-07 -1.0092e-06 3.0774e-06
2.0953e-07 -9.521e-07 2.9415e-06
1.7978e-07 -8.9648e-07 2.8071e-06
1.5176e-07 -8.4239e-07 2.6744e-06
1.2544e-07 -7.8988e-07 2.5437e-06
1.0076e-07 -7.3899e-07 2.4153e-06
7.7663e-08 -6.8976e-07 2.2894e-06
5.6108e-08 -6.422e-07 2.1661e-06
3.6039e-08 -5.9633e-07 2.0457e-06
1.7404e-08 -5.5216e-07 1.9283e-06
1.491e-10 -5.097e-07 1.814e-06
-1.5779e-08 -4.6894e-07 1.703e-06
-3.0433e-08 -4.2989e-07 1.5953e-06
-4.3867e-08 -3.9252e-07 1.4909e-06
-5.6134e-08 -3.5682e-07 1.3901e-06
-6.7284e-08 -3.2278e-07 1.2927e-06
-7.7371e-08 -2.9037e-07 1.1989e-06
-8.6445e-08 -2.5956e-07 1.1086e-06
-9.4556e-08 -2.3032e-07 1.0219e-06
-1.0175e-07 -2.0263e-07 9.3867e-07
-1.0809e-07 -1.7645e-07 8.5901e-07
-1.136e-07 -1.5174e-07 7.8283e-07
-1.1834e-07 -1.2847e-07 7.1013e-07
-1.2236e-07 -1.066e-07 6.4084e-07
-1.2569e-07 -8.6078e-08 5.7491e-07
-1.2838e-07 -6.6874e-08 5.123e-07
-1.3047e-07 -4.8942e-08 4.5294e-07
-1.32e-07 -3.224e-08 3.9675e-07
-1.33e-07 -1.6724e-08 3.4367e-07
-1.3353e-07 -2.351e-09 2.9362e-07
-1.336e-07 1.0924e-08 2.4653e-07
-1.3326e-07 2.3144e-08 2.023e-07
-1.3254e-07 3.4354e-08 1.6085e-07
-1.3146e-07 4.4596e-08 1.221e-07
-1.3007e-07 5.3913e-08 8.5956e-08
-1.2838e-07 6.2349e-08 5.2329e-08
-1.2644e-07 6.9945e-08 2.1129e-08
-1.2425e-07 7.6742e-08 -7.7358e-09
-1.2185e-07 8.2781e-08 -3.4357e-08
-1.1926e-07 8.8102e-08 -5.8824e-08
-1.1651e-07 9.2744e-08 -8.123e-08
-1.1361e-07 9.6745e-08 -1.0166e-07
-1.1059e-07 1.0014e-07 -1.2021e-07
-1.0746e-07 1.0297e-07 -1.3697e-07
-1.0424e-07 1.0527e-07 -1.5201e-07
-1.0095e-07 1.0706e-07 -1.6544e-07
-9.7608e-08 1.0839e-07 -1.7732e-07
-9.422e-08 1.0929e-07 -1.8775e-07
-9.0805e-08 1.0978e-07 -1.968e-07
-8.7374e-08 1.099e-07 -2.0455e-07
-8.394e-08 1.0967e-07 -2.1108e-07
-8.0513e-08 1.0913e-07 -2.1645e-07
-7.7102e-08 1.0829e-07 -2.2076e-07
-7.3718e-08 1.0718e-07 -2.2405e-07
-7.0369e-08 1.0584e-07 -2.2641e-07
-6.7061e-08 1.0427e-07 -2.2789e-07
-6.3803e-08 1.025e-07 -2.2856e-07
-6.06e-08 1.0055e-07 -2.2848e-07
-5.7458e-08 9.845e-08 -2.277e-07
-5.4381e-08 9.6207e-08 -2.2629e-07
-5.1375e-08 9.3841e-08 -2.2429e-07
-4.8442e-08 9.137e-08 -2.2176e-07
-4.5587e-08 8.8809e-08 -2.1874e-07
-4.2811e-08 8.6174e-08 -2.1529e-07
-4.0118e-08 8.3477e-08 -2.1144e-07
-3.751e-08 8.0732e-08 -2.0724e-07
-3.4987e-08 7.795e-08 -2.0273e-07
-3.2551e-08 7.5144e-08 -1.9795e-07
-3.0203e-08 7.2324e-08 -1.9292e-07
-2.7943e-08 6.9499e-08 -1.877e-07
-2.5771e-08 6.6678e-08 -1.823e-07
-2.3687e-08 6.3871e-08 -1.7675e-07
-2.1691e-08 6.1083e-08 -1.711e-07
-1.9782e-08 5.8323e-08 -1.6535e-07
-1.796e-08 5.5597e-08 -1.5954e-07
-1.6222e-08 5.291e-08 -1.5368e-07
-1.4569e-08 5.0268e-08 -1.4781e-07
-1.2998e-08 4.7675e-08 -1.4194e-07
-1.1508e-08 4.5135e-08 -1.3608e-07
-1.0098e-08 4.2653e-08 -1.3026e-07
-8.7648e-09 4.0231e-08 -1.2448e-07
-7.5076e-09 3.7872e-08 -1.1877e-07
-6.3241e-09 3.5578e-08 -1.1314e-07
-5.2122e-09 3.3352e-08 -1.0759e-07
-4.17e-09 3.1195e-08 -1.0214e-07
-3.1951e-09 2.9109e-08 -9.6791e-08
-2.2855e-09 2.7094e-08 -9.1561e-08
-1.4388e-09 2.515e-08 -8.6452e-08
-6.5286e-10 2.328e-08 -8.1472e-08
7.4631e-11 2.1482e-08 -7.6626e-08
7.4593e-10 1.9756e-08 -7.1918e-08
1.3633e-09 1.8103e-08 -6.7351e-08
1.929e-09 1.6521e-08 -6.293e-08
2.4453e-09 1.501e-08 -5.8655e-08
2.9144e-09 1.357e-08 -5.4531e-08
3.3384e-09 1.2199e-08 -5.0556e-08
3.7196e-09 1.0896e-08 -4.6732e-08
4.0601e-09 9.6599e-09 -4.3059e-08
4.362e-09 8.4893e-09 -3.9537e-08
4.6273e-09 7.3827e-09 -3.6165e-08
4.858e-09 6.3387e-09 -3.2942e-08
5.0561e-09 5.3555e-09 -2.9865e-08
5.2235e-09 4.4316e-09 -2.6934e-08
5.3619e-09 3.5651e-09 -2.4145e-08
5.4734e-09 2.7545e-09 -2.1498e-08
5.5594e-09 1.9977e-09 -1.8988e-08
5.6219e-09 1.293e-09 -1.6613e-08
5.6623e-09 6.3859e-10 -1.437e-08
5.6822e-09 3.255e-11 -1.2255e-08
5.6832e-09 -5.2697e-10 -1.0265e-08
5.6668e-09 -1.0418e-09 -8.3975e-09
5.6342e-09 -1.5139e-09 -6.6475e-09
5.5869e-09 -1.945e-09 -5.0119e-09
5.5261e-09 -2.337e-09 -3.4867e-09
5.4531e-09 -2.6917e-09 -2.0681e-09
5.369e-09 -3.0108e-09 -7.5234e-10
5.2749e-09 -3.2962e-09 4.6451e-10
5.1719e-09 -3.5495e-09 1.5863e-09
5.061e-09 -3.7725e-09 2.617e-09
4.9431e-09 -3.9668e-09 3.5604e-09
4.8191e-09 -4.134e-09 4.4203e-09
4.6899e-09 -4.2756e-09 5.2005e-09
4.5563e-09 -4.3933e-09 5.9047e-09
4.419e-09 -4.4884e-09 6.5367e-09
4.2788e-09 -4.5625e-09 7.1001e-09
4.1362e-09 -4.6169e-09 7.5984e-09
3.9919e-09 -4.653e-09 8.035e-09
3.8465e-09 -4.6721e-09 8.4135e-09
3.7005e-09 -4.6753e-09 8.7371e-09
3.5544e-09 -4.664e-09 9.009e-09
3.4086e-09 -4.6393e-09 9.2325e-09
3.2637e-09 -4.6023e-09 9.4104e-09
3.1198e-09 -4.5541e-09 9.5459e-09
2.9775e-09 -4.4956e-09 9.5459e-09


==> offset_mb_x0_1_iter_0_costs.txt <==
A B
1 27.309
2 26.655
3 26
4 25.347
5 24.695
6 24.044
7 23.396
8 22.752
9 22.111
10 21.474
11 20.843
12 20.217
13 19.597
14 18.985
15 18.38
16 17.783
17 17.195
18 16.616
19 16.046
20 15.488
21 14.94
22 14.403
23 13.878
24 13.365
25 12.865
26 12.378
27 11.905
28 11.445
29 11
30 10.569
31 10.152
32 9.7502
33 9.3635
34 8.9919
35 8.6356
36 8.2946
37 7.9689
38 7.6585
39 7.3633
40 7.0832
41 6.818
42 6.4816
43 6.162
44 5.8584
45 5.57
46 5.2963
47 5.0365
48 4.7898
49 4.5555
50 4.333
51 4.1216
52 3.9205
53 3.7291
54 3.5468
55 3.3729
56 3.2067
57 3.0477
58 2.8953
59 2.7489
60 2.6079
61 2.4718
62 2.3402
63 2.2125
64 2.0883
65 1.9672
66 1.8487
67 1.7326
68 1.6185
69 1.506
70 1.3949
71 1.285
72 1.1761
73 1.0679
74 0.96032
75 0.8532
76 0.74643
77 0.63992
78 0.4227
79 0.38801
80 0.35806
81 0.33218
82 0.30978
83 0.29032
84 0.27335
85 0.25847
86 0.24533
87 0.23362
88 0.22309
89 0.21352
90 0.20473
91 0.19655
92 0.18886
93 0.18156
94 0.17456
95 0.16779
96 0.16121
97 0.15477
98 0.14845
99 0.14223
100 0.13609
101 0.13004
102 0.12407
103 0.11818
104 0.11238
105 0.10669
106 0.1011
107 0.095625
108 0.09028
109 0.085073
110 0.080013
111 0.075109
112 0.070369
113 0.065799
114 0.061405
115 0.057192
116 0.053163
117 0.04932
118 0.045664
119 0.042196
120 0.038914
121 0.035816
122 0.032899
123 0.03016
124 0.027595
125 0.025198
126 0.022964
127 0.020887
128 0.018961
129 0.01718
130 0.015536
131 0.014022
132 0.012633
133 0.01136
134 0.010197
135 0.0091369
136 0.0081735
137 0.0072999
138 0.0065097
139 0.0057969
140 0.0051555
141 0.0045799
142 0.0040647
143 0.0036048
144 0.0031954
145 0.0028318
146 0.0025099
147 0.0022255
148 0.0019751
149 0.0017552
150 0.0015624
151 0.001394
152 0.0012472
153 0.0011195
154 0.0010087
155 0.00091272
156 0.00082969
157 0.00075795
158 0.00069601
159 0.00064252
160 0.00059627
161 0.00055623
162 0.00052144
163 0.00049109
164 0.00046446
165 0.00044093
166 0.00041996
167 0.00040109
168 0.00038393
169 0.00036815
170 0.00035347
171 0.00033966
172 0.00032654
173 0.00031396
174 0.00030179
175 0.00028995
176 0.00027836
177 0.00026698
178 0.00025578
179 0.00024473
180 0.00023383
181 0.00022308
182 0.00021247
183 0.00020203
184 0.00019177
185 0.0001817
186 0.00017184
187 0.00016221
188 0.00015284
189 0.00014372
190 0.00013489
191 0.00012636
192 0.00011813
193 0.00011022
194 0.00010264
195 9.5393e-05
196 8.848e-05
197 8.1905e-05
198 7.5669e-05
199 6.9769e-05
200 6.4201e-05
201 5.8961e-05
202 5.4041e-05
203 4.9434e-05
204 4.513e-05
205 4.112e-05
206 3.7393e-05
207 3.3937e-05
208 3.0742e-05
209 2.7794e-05
210 2.5081e-05
211 2.259e-05
212 2.031e-05
213 1.8227e-05
214 1.6329e-05
215 1.4604e-05
216 1.3041e-05
217 1.1627e-05
218 1.0353e-05
219 9.2059e-06
220 8.1771e-06
221 7.2566e-06
222 6.435e-06
223 5.7039e-06
224 5.0549e-06
225 4.4804e-06
226 3.9731e-06
227 3.5265e-06
228 3.1344e-06
229 2.7909e-06
230 2.4908e-06
231 2.2293e-06
232 2.0019e-06
233 1.8046e-06
234 1.6337e-06
235 1.486e-06
236 1.3583e-06
237 1.2481e-06
238 1.1529e-06
239 1.0705e-06
240 9.9924e-07
241 9.3727e-07
242 8.8318e-07
243 8.3568e-07
244 7.9367e-07
245 7.5619e-07
246 7.2243e-07
247 6.9168e-07
248 6.6336e-07
249 6.3699e-07
250 6.1215e-07
251 5.8852e-07
252 5.6583e-07
253 5.4388e-07
254 5.225e-07
255 5.0157e-07
256 4.8101e-07
257 4.6076e-07
258 4.4078e-07
259 4.2108e-07
260 4.0163e-07
261 3.8246e-07
262 3.636e-07
263 3.4505e-07
264 3.2686e-07
265 3.0906e-07
266 2.9168e-07
267 2.7476e-07
268 2.5832e-07
269 2.4239e-07
270 2.27e-07
271 2.1218e-07
272 1.9793e-07
273 1.8427e-07
274 1.7121e-07
275 1.5877e-07
276 1.4694e-07
277 1.3572e-07
278 1.2511e-07
279 1.151e-07
280 1.0568e-07
281 9.6836e-08
282 8.8559e-08
283 8.0831e-08
284 7.3632e-08
285 6.6942e-08
286 6.0742e-08
287 5.501e-08
288 4.9723e-08
289 4.486e-08
290 4.0397e-08
291 3.6311e-08
292 3.258e-08
293 2.9182e-08
294 2.6095e-08
295 2.3297e-08
296 2.0768e-08
297 1.8488e-08
298 1.6438e-08
299 1.4599e-08
300 1.2955e-08
301 1.1487e-08
302 1.0182e-08
303 9.0231e-09
304 7.9979e-09
305 7.0931e-09
306 6.2966e-09
307 5.5975e-09
308 4.9853e-09
309 4.4506e-09
310 3.9848e-09
311 3.5799e-09
312 3.2286e-09
313 2.9245e-09
314 2.6615e-09
315 2.4343e-09
316 2.2381e-09
317 2.0687e-09
318 1.9222e-09
319 1.7952e-09
320 1.6848e-09
321 1.5884e-09
322 1.5037e-09
323 1.4287e-09
324 1.3617e-09
325 1.3012e-09
326 1.2461e-09
327 1.1953e-09
328 1.1479e-09
329 1.1032e-09
330 1.0607e-09
331 1.0198e-09
332 9.8016e-10
333 9.4155e-10
334 9.0374e-10
335 8.6658e-10
336 8.2998e-10
337 7.9387e-10
338 7.5824e-10
339 7.231e-10
340 6.8845e-10
341 6.5435e-10
342 6.2085e-10
343 5.88e-10
344 5.5585e-10
345 5.2448e-10
346 4.9394e-10
347 4.6428e-10
348 4.3555e-10
349 4.078e-10
350 3.8108e-10
351 3.554e-10
352 3.308e-10
353 3.0729e-10
354 2.8489e-10
355 2.636e-10
356 2.4342e-10
357 2.2433e-10
358 2.0633e-10
359 1.894e-10
360 1.7352e-10
361 1.5865e-10
362 1.4477e-10
363 1.3184e-10
364 1.1984e-10
365 1.0872e-10
366 9.8434e-11
367 8.8954e-11
368 8.0235e-11
369 7.2237e-11
370 6.4917e-11
371 5.8235e-11
372 5.2151e-11
373 4.6625e-11
374 4.1618e-11
375 3.7094e-11
376 3.3017e-11
377 2.9352e-11
378 2.6065e-11
379 2.3127e-11
380 2.0506e-11
381 1.8175e-11
382 1.6107e-11
383 1.4277e-11
384 1.2663e-11
385 1.1243e-11
386 9.9965e-12
387 8.9054e-12
388 7.9529e-12
389 7.1232e-12
390 6.4021e-12
391 5.7768e-12
392 5.2354e-12
393 4.7673e-12
394 4.363e-12
395 4.0139e-12
396 3.7124e-12
397 3.4516e-12
398 3.2255e-12
399 3.0288e-12
400 2.8569e-12
401 2.7058e-12
402 2.5718e-12
403 2.452e-12
404 2.3439e-12
405 2.2451e-12
406 2.1539e-12
407 2.0687e-12
408 1.9883e-12
409 1.9117e-12
410 1.8379e-12
411 1.7664e-12
412 1.6967e-12
413 1.6284e-12
414 1.5612e-12
415 1.495e-12
416 1.4298e-12
417 1.3654e-12
418 1.3018e-12
419 1.2392e-12
420 1.1776e-12
421 1.1171e-12
422 1.0577e-12
423 9.9968e-13
424 9.4305e-13
425 8.8793e-13
426 8.3442e-13
427 7.8261e-13
428 7.3259e-13
429 6.8442e-13
430 6.3815e-13
431 5.9384e-13
432 5.5151e-13
433 5.1119e-13
434 4.7287e-13
435 4.3656e-13
436 4.0224e-13
437 3.6988e-13
438 3.3945e-13
439 3.1091e-13
440 2.842e-13
441 2.5928e-13
442 2.3608e-13
443 2.1453e-13
444 1.9457e-13
445 1.7613e-13
446 1.5913e-13
447 1.435e-13
448 1.2917e-13
449 1.1606e-13
450 1.0409e-13
451 9.3195e-14
452 8.3304e-14
453 7.4346e-14
454 6.6253e-14
455 5.8962e-14
456 5.2409e-14
457 4.6536e-14
458 4.1286e-14
459 3.6605e-14
460 3.2442e-14
461 2.8751e-14
462 2.5487e-14
463 2.2608e-14
464 2.0075e-14
465 1.7853e-14
466 1.5909e-14
467 1.4212e-14
468 1.2734e-14
469 1.145e-14
470 1.0337e-14
471 9.3729e-15
472 8.5399e-15
473 7.8204e-15
474 7.1991e-15
475 6.6625e-15
476 6.1982e-15
477 5.7956e-15
478 5.4452e-15
479 5.1388e-15
480 4.8691e-15
481 4.6298e-15
482 4.4157e-15
483 4.222e-15
484 4.045e-15
485 3.8813e-15
486 3.7282e-15
487 3.5835e-15
488 3.4453e-15
489 3.3123e-15
490 3.1833e-15
491 3.0574e-15
492 2.934e-15
493 2.8126e-15
494 2.693e-15
495 2.575e-15
496 2.4585e-15
497 2.3437e-15
498 2.2305e-15
499 2.1192e-15
500 2.0098e-15


==> offset_mb_x0_1_iter_0_state_space_closed_loop.txt <==
A B C
0.8 0 0.37573
0.8 -0.013258 0.37573
0.79959 -0.026666 0.37573
0.79875 -0.040212 0.37573
0.7975 -0.053887 0.37573
0.79581 -0.06768 0.37573
0.7937 -0.081583 0.37573
0.79115 -0.095588 0.37573
0.78816 -0.10969 0.37573
0.78473 -0.12387 0.37573
0.78086 -0.13814 0.37573
0.77654 -0.15249 0.37573
0.77178 -0.1669 0.37573
0.76656 -0.18139 0.37573
0.7609 -0.19594 0.37573
0.75477 -0.21056 0.37573
0.74819 -0.22523 0.37573
0.74115 -0.23997 0.37573
0.73365 -0.25477 0.37573
0.72569 -0.26963 0.37573
0.71727 -0.28456 0.37573
0.70837 -0.29955 0.37573
0.69901 -0.31461 0.37573
0.68918 -0.32974 0.37573
0.67888 -0.34494 0.37573
0.6681 -0.36023 0.37573
0.65684 -0.37559 0.37573
0.6451 -0.39105 0.37573
0.63288 -0.40661 0.37573
0.62018 -0.42226 0.37573
0.60698 -0.43802 0.37573
0.59329 -0.45389 0.37573
0.57911 -0.46988 0.37573
0.56443 -0.48599 0.37573
0.54924 -0.50224 0.37573
0.53354 -0.51862 0.37573
0.51734 -0.53515 0.37573
0.50061 -0.55182 0.37573
0.48337 -0.56865 0.37573
0.4656 -0.58563 0.37573
0.4473 -0.60277 1
0.42846 -0.60057 1
0.40969 -0.59803 1
0.391 -0.59513 1
0.37241 -0.59186 1
0.35391 -0.58817 1
0.33553 -0.58406 1
0.31728 -0.5795 1
0.29917 -0.57445 1
0.28122 -0.56889 1
0.26344 -0.5628 1
0.24585 -0.55615 1
0.22847 -0.54891 1
0.21132 -0.54106 1
0.19441 -0.53257 1
0.17777 -0.52341 1
0.16141 -0.51355 1
0.14536 -0.50298 1
0.12965 -0.49165 1
0.11428 -0.47956 1
0.099296 -0.46667 1
0.084712 -0.45297 1
0.070557 -0.43842 1
0.056856 -0.423 1
0.043637 -0.40671 1
0.030928 -0.38951 1
0.018756 -0.37138 1
0.00715 -0.35232 1
-0.00386 -0.3323 1
-0.014245 -0.31132 1
-0.023973 -0.28935 1
-0.033015 -0.26639 1
-0.04134 -0.24242 1
-0.048916 -0.21744 1
-0.055711 -0.19144 1
-0.061693 -0.16442 1
-0.066831 -0.13636 1
-0.071093 -0.10726 0.53368
-0.074444 -0.091696 0.48544
-0.07731 -0.077049 0.43943
-0.079718 -0.063295 0.39561
-0.081696 -0.050406 0.35396
-0.083271 -0.038357 0.31443
-0.08447 -0.027119 0.27699
-0.085317 -0.016664 0.24159
-0.085838 -0.0069657 0.20818
-0.086055 0.0020062 0.17671
-0.085993 0.01028 0.14712
-0.085672 0.017883 0.11937
-0.085113 0.024846 0.093392
-0.084336 0.031195 0.069133
-0.083361 0.036958 0.046533
-0.082206 0.042165 0.025534
-0.080889 0.04684 0.0060759
-0.079425 0.051012 -0.011901
-0.077831 0.054706 -0.028457
-0.076121 0.057948 -0.04365
-0.07431 0.060764 -0.057539
-0.072412 0.063176 -0.070183
-0.070437 0.06521 -0.08164
-0.0684 0.066887 -0.091965
-0.066309 0.068231 -0.10121
-0.064177 0.069263 -0.10944
-0.062013 0.070004 -0.11671
-0.059825 0.070474 -0.12305
-0.057623 0.070693 -0.12854
-0.055414 0.070679 -0.1332
-0.053205 0.07045 -0.13711
-0.051003 0.070023 -0.14029
-0.048815 0.069415 -0.1428
-0.046646 0.068642 -0.14469
-0.044501 0.067719 -0.14598
-0.042385 0.06666 -0.14673
-0.040301 0.065478 -0.14698
-0.038255 0.064187 -0.14675
-0.036249 0.0628 -0.1461
-0.034287 0.061327 -0.14505
-0.03237 0.05978 -0.14364
-0.030502 0.058169 -0.14189
-0.028685 0.056504 -0.13985
-0.026919 0.054794 -0.13754
-0.025206 0.053048 -0.13498
-0.023549 0.051275 -0.13221
-0.021946 0.049481 -0.12925
-0.0204 0.047673 -0.12611
-0.01891 0.045859 -0.12284
-0.017477 0.044043 -0.11944
-0.016101 0.042233 -0.11594
-0.014781 0.040433 -0.11235
-0.013518 0.038647 -0.10869
-0.01231 0.03688 -0.10498
-0.011157 0.035137 -0.10124
-0.010059 0.03342 -0.09747
-0.009015 0.031732 -0.093695
-0.0080233 0.030078 -0.089923
-0.0070834 0.028458 -0.086167
-0.0061941 0.026876 -0.082435
-0.0053542 0.025333 -0.078738
-0.0045626 0.023832 -0.075084
-0.0038178 0.022373 -0.071481
-0.0031187 0.020957 -0.067937
-0.0024638 0.019587 -0.064457
-0.0018517 0.018261 -0.061048
-0.001281 0.016982 -0.057713
-0.00075031 0.015749 -0.054459
-0.00025814 0.014563 -0.051288
0.00019696 0.013424 -0.048203
0.00061645 0.012331 -0.045209
0.0010018 0.011284 -0.042306
0.0013544 0.010283 -0.039497
0.0016757 0.0093279 -0.036783
0.0019672 0.0084175 -0.034166
0.0022303 0.0075514 -0.031645
0.0024663 0.0067288 -0.029221
0.0026765 0.0059488 -0.026894
0.0028624 0.0052107 -0.024663
0.0030253 0.0045133 -0.022529
0.0031663 0.0038558 -0.02049
0.0032868 0.003237 -0.018544
0.003388 0.002656 -0.016692
0.003471 0.0021115 -0.014931
0.003537 0.0016024 -0.01326
0.003587 0.0011276 -0.011677
0.0036223 0.00068579 -0.01018
0.0036437 0.00027591 -0.0087664
0.0036523 -0.00010328 -0.0074351
0.0036491 -0.00045299 -0.0061833
0.0036349 -0.00077441 -0.005009
0.0036107 -0.0010687 -0.0039096
0.0035773 -0.0013371 -0.0028828
0.0035355 -0.0015808 -0.0019262
0.0034861 -0.0018009 -0.0010373
0.0034299 -0.0019985 -0.00021355
0.0033674 -0.0021748 0.00054747
0.0032995 -0.0023309 0.0012483
0.0032266 -0.0024679 0.0018913
0.0031495 -0.0025867 0.0024791
0.0030687 -0.0026885 0.0030141
0.0029846 -0.0027742 0.0034987
0.0028979 -0.0028448 0.0039354
0.002809 -0.0029013 0.0043263
0.0027184 -0.0029446 0.004674
0.0026264 -0.0029755 0.0049806
0.0025334 -0.0029949 0.0052483
0.0024398 -0.0030036 0.0054794
0.0023459 -0.0030025 0.0056759
0.0022521 -0.0029923 0.0058399
0.0021586 -0.0029737 0.0059735
0.0020657 -0.0029474 0.0060784
0.0019736 -0.0029141 0.0061567
0.0018825 -0.0028744 0.0062101
0.0017927 -0.002829 0.0062403
0.0017043 -0.0027784 0.0062491
0.0016174 -0.0027232 0.0062381
0.0015323 -0.0026639 0.0062089
0.0014491 -0.002601 0.0061628
0.0013678 -0.002535 0.0061015
0.0012886 -0.0024663 0.0060261
0.0012115 -0.0023953 0.0059381
0.0011367 -0.0023225 0.0058387
0.0010641 -0.0022481 0.0057291
0.00099383 -0.0021726 0.0056103
0.00092594 -0.0020962 0.0054835
0.00086043 -0.0020193 0.0053497
0.00079733 -0.0019421 0.0052097
0.00073664 -0.0018649 0.0050646
0.00067836 -0.0017879 0.0049151
0.00062249 -0.0017114 0.0047621
0.00056901 -0.0016355 0.0046062
0.0005179 -0.0015605 0.0044483
0.00046913 -0.0014864 0.0042888
0.00042268 -0.0014135 0.0041285
0.00037851 -0.0013419 0.0039679
0.00033658 -0.0012716 0.0038075
0.00029684 -0.0012029 0.0036477
0.00025925 -0.0011358 0.0034891
0.00022375 -0.0010703 0.003332
0.00019031 -0.0010067 0.0031767
0.00015885 -0.00094479 0.0030237
0.00012932 -0.00088479 0.0028732
0.00010167 -0.00082669 0.0027255
7.5839e-05 -0.00077053 0.0025808
5.1759e-05 -0.00071633 0.0024393
2.9374e-05 -0.00066411 0.0023012
8.6206e-06 -0.00061387 0.0021667
-1.0563e-05 -0.00056561 0.0020359
-2.8238e-05 -0.00051933 0.0019089
-4.4467e-05 -0.00047503 0.0017859
-5.9312e-05 -0.00043267 0.0016668
-7.2833e-05 -0.00039225 0.0015518
-8.5091e-05 -0.00035374 0.0014409
-9.6145e-05 -0.0003171 0.0013342
-0.00010605 -0.00028231 0.0012315
-0.00011488 -0.00024934 0.001133
-0.00012267 -0.00021813 0.0010385
-0.00012949 -0.00018866 0.0009482
-0.00013538 -0.00016088 0.0008619
-0.00014041 -0.00013474 0.0007796
-0.00014462 -0.00011021 0.00070125
-0.00014806 -8.7216e-05 0.00062677
-0.00015079 -6.5728e-05 0.0005561
-0.00015284 -4.5691e-05 0.00048917
-0.00015427 -2.7056e-05 0.00042589
-0.00015512 -9.7717e-06 0.00036617
-0.00015542 6.2131e-06 0.00030992
-0.00015523 2.0949e-05 0.00025705
-0.00015457 3.4488e-05 0.00020746
-0.00015349 4.6879e-05 0.00016105
-0.00015203 5.8173e-05 0.00011772
-0.00015021 6.8421e-05 7.7357e-05
-0.00014807 7.7671e-05 3.9864e-05
-0.00014565 8.5971e-05 5.1328e-06
-0.00014296 9.3369e-05 -2.6942e-05
-0.00014004 9.9913e-05 -5.6467e-05
-0.00013692 0.00010565 -8.3548e-05
-0.00013362 0.00011062 -0.00010829
-0.00013016 0.00011486 -0.0001308
-0.00012657 0.00011843 -0.00015117
-0.00012287 0.00012137 -0.00016952
-0.00011908 0.0001237 -0.00018593
-0.00011521 0.00012548 -0.00020051
-0.00011129 0.00012673 -0.00021336
-0.00010733 0.0001275 -0.00022456
-0.00010335 0.00012782 -0.00023422
-9.9352e-05 0.00012773 -0.00024241
-9.536e-05 0.00012725 -0.00024924
-9.1384e-05 0.00012642 -0.00025477
-8.7433e-05 0.00012526 -0.0002591
-8.3519e-05 0.00012381 -0.0002623
-7.965e-05 0.0001221 -0.00026445
-7.5834e-05 0.00012014 -0.00026563
-7.208e-05 0.00011796 -0.0002659
-6.8394e-05 0.00011559 -0.00026534
-6.4782e-05 0.00011305 -0.000264
-6.1249e-05 0.00011035 -0.00026196
-5.78e-05 0.00010753 -0.00025928
-5.444e-05 0.00010459 -0.00025601
-5.1171e-05 0.00010156 -0.0002522
-4.7998e-05 9.8455e-05 -0.00024792
-4.4921e-05 9.5284e-05 -0.00024321
-4.1943e-05 9.2065e-05 -0.00023811
-3.9066e-05 8.8812e-05 -0.00023268
-3.6291e-05 8.5537e-05 -0.00022695
-3.3618e-05 8.2252e-05 -0.00022096
-3.1047e-05 7.8968e-05 -0.00021477
-2.858e-05 7.5695e-05 -0.00020839
-2.6214e-05 7.2441e-05 -0.00020186
-2.395e-05 6.9216e-05 -0.00019521
-2.1787e-05 6.6027e-05 -0.00018848
-1.9724e-05 6.2881e-05 -0.00018169
-1.7759e-05 5.9785e-05 -0.00017487
-1.5891e-05 5.6743e-05 -0.00016803
-1.4118e-05 5.3762e-05 -0.00016121
-1.2438e-05 5.0845e-05 -0.00015442
-1.0849e-05 4.7997e-05 -0.00014767
-9.3487e-06 4.5221e-05 -0.000141
-7.9355e-06 4.2521e-05 -0.0001344
-6.6068e-06 3.9897e-05 -0.0001279
-5.36e-06 3.7353e-05 -0.00012151
-4.1927e-06 3.4891e-05 -0.00011524
-3.1023e-06 3.2511e-05 -0.0001091
-2.0864e-06 3.0215e-05 -0.00010309
-1.1422e-06 2.8002e-05 -9.7237e-05
-2.6708e-07 2.5874e-05 -9.1532e-05
5.415e-07 2.3831e-05 -8.5986e-05
1.2862e-06 2.1872e-05 -8.0603e-05
1.9697e-06 1.9996e-05 -7.5387e-05
2.5946e-06 1.8204e-05 -7.0341e-05
3.1635e-06 1.6493e-05 -6.5468e-05
3.6789e-06 1.4864e-05 -6.0769e-05
4.1434e-06 1.3315e-05 -5.6246e-05
4.5595e-06 1.1843e-05 -5.1899e-05
4.9296e-06 1.0449e-05 -4.7726e-05
5.2561e-06 9.1303e-06 -4.3729e-05
5.5414e-06 7.8848e-06 -3.9905e-05
5.7878e-06 6.711e-06 -3.6253e-05
5.9975e-06 5.6069e-06 -3.2771e-05
6.1728e-06 4.5706e-06 -2.9457e-05
6.3156e-06 3.6e-06 -2.6307e-05
6.4281e-06 2.6931e-06 -2.3319e-05
6.5122e-06 1.8476e-06 -2.0489e-05
6.57e-06 1.0616e-06 -1.7815e-05
6.6032e-06 3.3271e-07 -1.5291e-05
6.6136e-06 -3.4109e-07 -1.2915e-05
6.6029e-06 -9.6201e-07 -1.0682e-05
6.5728e-06 -1.5322e-06 -8.5879e-06
6.525e-06 -2.0539e-06 -6.6287e-06
6.4608e-06 -2.5291e-06 -4.8e-06
6.3817e-06 -2.96e-06 -3.0972e-06
6.2892e-06 -3.3488e-06 -1.5159e-06
6.1846e-06 -3.6973e-06 -5.1569e-08
6.069e-06 -4.0077e-06 1.3002e-06
5.9438e-06 -4.282e-06 2.5441e-06
5.81e-06 -4.5221e-06 3.6845e-06
5.6687e-06 -4.7298e-06 4.7258e-06
5.5209e-06 -4.9071e-06 5.6726e-06
5.3675e-06 -5.0557e-06 6.5292e-06
5.2095e-06 -5.1774e-06 7.2999e-06
5.0477e-06 -5.2738e-06 7.9889e-06
4.8829e-06 -5.3467e-06 8.6005e-06
4.7158e-06 -5.3976e-06 9.1387e-06
4.5472e-06 -5.4281e-06 9.6074e-06
4.3775e-06 -5.4396e-06 1.0011e-05
4.2076e-06 -5.4335e-06 1.0352e-05
4.0378e-06 -5.4113e-06 1.0636e-05
3.8686e-06 -5.3742e-06 1.0865e-05
3.7007e-06 -5.3235e-06 1.1044e-05
3.5343e-06 -5.2604e-06 1.1174e-05
3.37e-06 -5.1861e-06 1.1261e-05
3.2079e-06 -5.1015e-06 1.1306e-05
3.0485e-06 -5.0079e-06 1.1313e-05
2.892e-06 -4.9061e-06 1.1285e-05
2.7387e-06 -4.7971e-06 1.1225e-05
2.5887e-06 -4.6818e-06 1.1135e-05
2.4424e-06 -4.5611e-06 1.1018e-05
2.2999e-06 -4.4356e-06 1.0876e-05
2.1613e-06 -4.3063e-06 1.0711e-05
2.0267e-06 -4.1736e-06 1.0527e-05
1.8963e-06 -4.0384e-06 1.0324e-05
1.7701e-06 -3.9013e-06 1.0105e-05
1.6482e-06 -3.7627e-06 9.8726e-06
1.5306e-06 -3.6233e-06 9.6275e-06
1.4174e-06 -3.4835e-06 9.3718e-06
1.3085e-06 -3.3438e-06 9.107e-06
1.204e-06 -3.2046e-06 8.8347e-06
1.1039e-06 -3.0662e-06 8.5563e-06
1.0081e-06 -2.9292e-06 8.2731e-06
9.1652e-07 -2.7937e-06 7.9863e-06
8.2921e-07 -2.66e-06 7.6972e-06
7.4609e-07 -2.5285e-06 7.4067e-06
6.6707e-07 -2.3994e-06 7.1159e-06
5.9209e-07 -2.2729e-06 6.8256e-06
5.2106e-07 -2.1491e-06 6.5368e-06
4.539e-07 -2.0283e-06 6.2501e-06
3.9052e-07 -1.9105e-06 5.9664e-06
3.3081e-07 -1.796e-06 5.6862e-06
2.7469e-07 -1.6847e-06 5.4102e-06
2.2204e-07 -1.5769e-06 5.1388e-06
1.7276e-07 -1.4725e-06 4.8726e-06
1.2675e-07 -1.3717e-06 4.6119e-06
8.3881e-08 -1.2744e-06 4.3571e-06
4.4056e-08 -1.1807e-06 4.1086e-06
7.1597e-09 -1.0906e-06 3.8667e-06
-2.692e-08 -1.004e-06 3.6315e-06
-5.8296e-08 -9.2108e-07 3.4032e-06
-8.708e-08 -8.4169e-07 3.1821e-06
-1.1338e-07 -7.6583e-07 2.9683e-06
-1.3732e-07 -6.9346e-07 2.7618e-06
-1.5899e-07 -6.2454e-07 2.5628e-06
-1.785e-07 -5.59e-07 2.3712e-06
-1.9597e-07 -4.9679e-07 2.187e-06
-2.115e-07 -4.3785e-07 2.0104e-06
-2.2518e-07 -3.8209e-07 1.8412e-06
-2.3712e-07 -3.2946e-07 1.6793e-06
-2.4741e-07 -2.7987e-07 1.5248e-06
-2.5616e-07 -2.3323e-07 1.3775e-06
-2.6345e-07 -1.8947e-07 1.2373e-06
-2.6937e-07 -1.4849e-07 1.1041e-06
-2.7401e-07 -1.1021e-07 9.7771e-07
-2.7745e-07 -7.4543e-08 8.5809e-07
-2.7978e-07 -4.1387e-08 7.4504e-07
-2.8108e-07 -1.0654e-08 6.3841e-07
-2.8141e-07 1.7747e-08 5.3803e-07
-2.8086e-07 4.3909e-08 4.4371e-07
-2.7948e-07 6.7924e-08 3.553e-07
-2.7736e-07 8.9883e-08 2.726e-07
-2.7455e-07 1.0988e-07 1.9542e-07
-2.7112e-07 1.28e-07 1.2358e-07
-2.6712e-07 1.4433e-07 5.6895e-08
-2.6261e-07 1.5897e-07 -4.8384e-09
-2.5764e-07 1.7199e-07 -6.1808e-08
-2.5227e-07 1.8349e-07 -1.1421e-07
-2.4653e-07 1.9354e-07 -1.6222e-07
-2.4048e-07 2.0222e-07 -2.0605e-07
-2.3416e-07 2.0961e-07 -2.4588e-07
-2.2761e-07 2.158e-07 -2.8188e-07
-2.2087e-07 2.2085e-07 -3.1426e-07
-2.1397e-07 2.2483e-07 -3.4318e-07
-2.0694e-07 2.2782e-07 -3.6883e-07
-1.9982e-07 2.2988e-07 -3.9137e-07
-1.9264e-07 2.3107e-07 -4.1098e-07
-1.8542e-07 2.3147e-07 -4.2782e-07
-1.7819e-07 2.3113e-07 -4.4206e-07
-1.7096e-07 2.3011e-07 -4.5385e-07
-1.6377e-07 2.2846e-07 -4.6334e-07
-1.5663e-07 2.2624e-07 -4.7068e-07
-1.4956e-07 2.2349e-07 -4.7602e-07
-1.4258e-07 2.2027e-07 -4.7949e-07
-1.357e-07 2.1663e-07 -4.8122e-07
-1.2893e-07 2.126e-07 -4.8134e-07
-1.2228e-07 2.0823e-07 -4.7998e-07
-1.1577e-07 2.0356e-07 -4.7726e-07
-1.0941e-07 1.9863e-07 -4.7328e-07
-1.0321e-07 1.9346e-07 -4.6816e-07
-9.716e-08 1.881e-07 -4.62e-07
-9.1282e-08 1.8258e-07 -4.549e-07
-8.5577e-08 1.7692e-07 -4.4695e-07
-8.0048e-08 1.7116e-07 -4.3824e-07
-7.4699e-08 1.6531e-07 -4.2886e-07
-6.9533e-08 1.5941e-07 -4.1889e-07
-6.4551e-08 1.5348e-07 -4.0841e-07
-5.9755e-08 1.4753e-07 -3.9748e-07
-5.5145e-08 1.4158e-07 -3.8617e-07
-5.0721e-08 1.3566e-07 -3.7455e-07
-4.6481e-08 1.2978e-07 -3.6267e-07
-4.2425e-08 1.2396e-07 -3.506e-07
-3.8552e-08 1.182e-07 -3.3839e-07
-3.4858e-08 1.1252e-07 -3.2607e-07
-3.1342e-08 1.0694e-07 -3.1371e-07
-2.8e-08 1.0146e-07 -3.0133e-07
-2.4829e-08 9.6087e-08 -2.8899e-07
-2.1826e-08 9.0835e-08 -2.7671e-07
-1.8988e-08 8.5709e-08 -2.6452e-07
-1.6309e-08 8.0714e-08 -2.5247e-07
-1.3787e-08 7.5856e-08 -2.4056e-07
-1.1417e-08 7.114e-08 -2.2884e-07
-9.1935e-09 6.6569e-08 -2.1732e-07
-7.1132e-09 6.2145e-08 -2.0602e-07
-5.1712e-09 5.7871e-08 -1.9495e-07
-3.3627e-09 5.3749e-08 -1.8414e-07
-1.683e-09 4.978e-08 -1.736e-07
-1.274e-10 4.5963e-08 -1.6334e-07
1.3089e-09 4.2299e-08 -1.5336e-07
2.6308e-09 3.8787e-08 -1.4369e-07
3.8429e-09 3.5427e-08 -1.3432e-07
4.95e-09 3.2217e-08 -1.2525e-07
5.9567e-09 2.9154e-08 -1.165e-07
6.8678e-09 2.6239e-08 -1.0807e-07
7.6878e-09 2.3467e-08 -9.9956e-08
8.4211e-09 2.0836e-08 -9.2159e-08
9.0722e-09 1.8344e-08 -8.468e-08
9.6455e-09 1.5988e-08 -7.7516e-08
1.0145e-08 1.3764e-08 -7.0666e-08
1.0575e-08 1.1668e-08 -6.4127e-08
1.094e-08 9.6985e-09 -5.7894e-08
1.1243e-08 7.8505e-09 -5.1964e-08
1.1488e-08 6.1206e-09 -4.633e-08
1.168e-08 4.505e-09 -4.0988e-08
1.182e-08 3e-09 -3.5931e-08
1.1914e-08 1.6015e-09 -3.1153e-08
1.1964e-08 3.0567e-10 -2.6648e-08
1.1974e-08 -8.914e-10 -2.2407e-08
1.1946e-08 -1.9937e-09 -1.8424e-08
1.1883e-08 -3.005e-09 -1.4691e-08
1.179e-08 -3.9294e-09 -1.12e-08
1.1667e-08 -4.7706e-09 -7.9432e-09
1.1518e-08 -5.5325e-09 -4.9127e-09
1.1345e-08 -6.2188e-09 -2.1002e-09
1.115e-08 -6.8333e-09 5.0232e-10
1.0937e-08 -7.3796e-09 2.9031e-09
1.0706e-08 -7.8613e-09 5.1103e-09
1.0461e-08 -8.2818e-09 7.1321e-09
1.0202e-08 -8.6446e-09 8.9765e-09
9.9317e-09 -8.9531e-09 1.0652e-08
9.6519e-09 -9.2104e-09 1.2165e-08
9.3641e-09 -9.4197e-09 1.3525e-08
9.0697e-09 -9.584e-09 1.4739e-08
8.7702e-09 -9.7063e-09 1.5814e-08
8.4669e-09 -9.7895e-09 1.6758e-08
8.161e-09 -9.8363e-09 1.7579e-08
7.8536e-09 -9.8494e-09 1.7579e-08


==> offset_mb_x0_1_iter_3_costs.txt <==
A B
1 27.309
2 26.654
3 26
4 25.346
5 24.693
6 24.042
7 23.392
8 22.745
9 22.102
10 21.462
11 20.828
12 20.199
13 19.577
14 18.96
15 18.352
16 17.751
17 17.159
18 16.575
19 16
20 15.436
21 14.882
22 14.339
23 13.805
24 13.283
25 12.772
26 12.272
27 11.784
28 11.32
29 10.845
30 10.397
31 9.9617
32 9.5381
33 9.1286
34 8.7651
35 8.3496
36 8.2292
37 7.6607
38 7.3057
39 6.9651
40 6.6382
41 6.325
42 5.9917
43 5.6712
44 5.3657
45 5.0689
46 4.79
47 4.5033
48 4.2531
49 4.0145
50 3.785
51 3.5681
52 3.3606
53 3.1647
54 2.9765
55 2.8023
56 2.6357
57 2.4776
58 2.3273
59 2.1839
60 2.0482
61 1.9188
62 1.7956
63 1.6781
64 1.5659
65 1.4585
66 1.3564
67 1.2584
68 1.1646
69 1.075
70 0.98954
71 0.90775
72 0.82849
73 0.752
74 0.67823
75 0.6047
76 0.53533
77 0.46875
78 0.41658
79 0.36983
80 0.32806
81 0.29084
82 0.25776
83 0.22844
84 0.20251
85 0.17966
86 0.15956
87 0.14194
88 0.12652
89 0.11307
90 0.10137
91 0.091199
92 0.082385
93 0.074758
94 0.068166
95 0.062474
96 0.057558
97 0.053311
98 0.049637
99 0.046448
100 0.043672
101 0.041241
102 0.0391
103 0.037197
104 0.035492
105 0.033947
106 0.032532
107 0.031222
108 0.029994
109 0.028832
110 0.027721
111 0.026649
112 0.025609
113 0.024593
114 0.023597
115 0.022617
116 0.02165
117 0.020697
118 0.019756
119 0.018829
120 0.017915
121 0.017016
122 0.016133
123 0.015268
124 0.014423
125 0.013599
126 0.012797
127 0.01202
128 0.011268
129 0.010542
130 0.0098434
131 0.0091732
132 0.0085317
133 0.0079193
134 0.0073364
135 0.0067828
136 0.0062587
137 0.0057635
138 0.0052971
139 0.0048587
140 0.0044478
141 0.0040636
142 0.0037053
143 0.003372
144 0.0030627
145 0.0027763
146 0.0025119
147 0.0022684
148 0.0020446
149 0.0018395
150 0.0016519
151 0.0014809
152 0.0013253
153 0.0011842
154 0.0010564
155 0.0009411
156 0.00083725
157 0.00074398
158 0.00066045
159 0.00058582
160 0.00051933
161 0.00046026
162 0.00040791
163 0.00036164
164 0.00032086
165 0.00028502
166 0.00025359
167 0.00022611
168 0.00020214
169 0.00018128
170 0.00016317
171 0.00014747
172 0.00013389
173 0.00012215
174 0.00011201
175 0.00010326
176 9.5692e-05
177 8.9145e-05
178 8.3463e-05
179 7.8512e-05
180 7.4175e-05
181 7.0351e-05
182 6.6951e-05
183 6.39e-05
184 6.1133e-05
185 5.8595e-05
186 5.6242e-05
187 5.4035e-05
188 5.1944e-05
189 4.9942e-05
190 4.8011e-05
191 4.6134e-05
192 4.43e-05
193 4.2501e-05
194 4.0731e-05
195 3.8985e-05
196 3.7263e-05
197 3.5563e-05
198 3.3888e-05
199 3.2237e-05
200 3.0613e-05
201 2.902e-05
202 2.7459e-05
203 2.5934e-05
204 2.4447e-05
205 2.3001e-05
206 2.1599e-05
207 2.0243e-05
208 1.8934e-05
209 1.7676e-05
210 1.6469e-05
211 1.5314e-05
212 1.4211e-05
213 1.3162e-05
214 1.2167e-05
215 1.1224e-05
216 1.0334e-05
217 9.495e-06
218 8.7073e-06
219 7.9691e-06
220 7.2791e-06
221 6.6357e-06
222 6.0374e-06
223 5.4823e-06
224 4.9686e-06
225 4.4944e-06
226 4.0577e-06
227 3.6566e-06
228 3.289e-06
229 2.9531e-06
230 2.6468e-06
231 2.3683e-06
232 2.1157e-06
233 1.8871e-06
234 1.6808e-06
235 1.4951e-06
236 1.3284e-06
237 1.1791e-06
238 1.0458e-06
239 9.2704e-07
240 8.2157e-07
241 7.2814e-07
242 6.456e-07
243 5.7287e-07
244 5.0896e-07
245 4.5294e-07
246 4.0397e-07
247 3.6127e-07
248 3.2412e-07
249 2.9187e-07
250 2.6392e-07
251 2.3975e-07
252 2.1885e-07
253 2.0081e-07
254 1.8524e-07
255 1.7177e-07
256 1.6012e-07
257 1.5e-07
258 1.4117e-07
259 1.3344e-07
260 1.2661e-07
261 1.2054e-07
262 1.1508e-07
263 1.1013e-07
264 1.0557e-07
265 1.0135e-07
266 9.738e-08
267 9.3614e-08
268 9.0007e-08
269 8.6523e-08
270 8.3135e-08
271 7.9823e-08
272 7.6572e-08
273 7.3372e-08
274 7.0217e-08
275 6.7103e-08
276 6.4031e-08
277 6.1002e-08
278 5.8019e-08
279 5.5086e-08
280 5.2207e-08
281 4.9388e-08
282 4.6634e-08
283 4.395e-08
284 4.1342e-08
285 3.8813e-08
286 3.6368e-08
287 3.401e-08
288 3.1742e-08
289 2.9567e-08
290 2.7487e-08
291 2.5502e-08
292 2.3614e-08
293 2.1823e-08
294 2.0127e-08
295 1.8526e-08
296 1.7019e-08
297 1.5603e-08
298 1.4277e-08
299 1.3038e-08
300 1.1883e-08
301 1.0809e-08
302 9.8129e-09
303 8.8914e-09
304 8.0409e-09
305 7.2581e-09
306 6.5391e-09
307 5.8806e-09
308 5.2788e-09
309 4.7304e-09
310 4.2318e-09
311 3.7797e-09
312 3.3707e-09
313 3.0017e-09
314 2.6697e-09
315 2.3717e-09
316 2.105e-09
317 1.8668e-09
318 1.6548e-09
319 1.4665e-09
320 1.2998e-09
321 1.1525e-09
322 1.0228e-09
323 9.0887e-10
324 8.0902e-10
325 7.2177e-10
326 6.457e-10
327 5.7954e-10
328 5.2211e-10
329 4.7237e-10
330 4.2934e-10
331 3.9216e-10
332 3.6006e-10
333 3.3233e-10
334 3.0837e-10
335 2.8762e-10
336 2.6959e-10
337 2.5387e-10
338 2.4008e-10
339 2.2789e-10
340 2.1703e-10
341 2.0727e-10
342 1.9839e-10
343 1.9023e-10
344 1.8264e-10
345 1.755e-10
346 1.6872e-10
347 1.6222e-10
348 1.5593e-10
349 1.4981e-10
350 1.4383e-10
351 1.3796e-10
352 1.3217e-10
353 1.2647e-10
354 1.2084e-10
355 1.1529e-10
356 1.0981e-10
357 1.0442e-10
358 9.912e-11
359 9.392e-11
360 8.8829e-11
361 8.3858e-11
362 7.9014e-11
363 7.4307e-11
364 6.9745e-11
365 6.5336e-11
366 6.1085e-11
367 5.6999e-11
368 5.3081e-11
369 4.9335e-11
370 4.5763e-11
371 4.2365e-11
372 3.9141e-11
373 3.6091e-11
374 3.3213e-11
375 3.0504e-11
376 2.796e-11
377 2.5577e-11
378 2.3352e-11
379 2.1278e-11
380 1.9351e-11
381 1.7564e-11
382 1.5911e-11
383 1.4386e-11
384 1.2982e-11
385 1.1694e-11
386 1.0514e-11
387 9.4361e-12
388 8.4541e-12
389 7.5616e-12
390 6.7524e-12
391 6.0208e-12
392 5.3609e-12
393 4.7673e-12
394 4.2346e-12
395 3.758e-12
396 3.3327e-12
397 2.954e-12
398 2.6179e-12
399 2.3204e-12
400 2.0576e-12
401 1.8263e-12
402 1.6231e-12
403 1.4452e-12
404 1.2897e-12
405 1.1542e-12
406 1.0363e-12
407 9.3408e-13
408 8.4552e-13
409 7.6893e-13
410 7.0276e-13
411 6.4562e-13
412 5.9627e-13
413 5.5361e-13
414 5.1666e-13
415 4.8454e-13
416 4.5652e-13
417 4.3191e-13
418 4.1015e-13
419 3.9075e-13
420 3.7327e-13
421 3.5736e-13
422 3.4272e-13
423 3.2908e-13
424 3.1625e-13
425 3.0404e-13
426 2.9232e-13
427 2.8098e-13
428 2.6994e-13
429 2.5913e-13
430 2.4852e-13
431 2.3807e-13
432 2.2776e-13
433 2.1758e-13
434 2.0755e-13
435 1.9765e-13
436 1.8791e-13
437 1.7834e-13
438 1.6895e-13
439 1.5976e-13
440 1.5079e-13
441 1.4205e-13
442 1.3356e-13
443 1.2533e-13
444 1.1738e-13
445 1.0972e-13
446 1.0236e-13
447 9.5305e-14
448 8.8559e-14
449 8.2128e-14
450 7.6014e-14
451 7.0215e-14
452 6.4729e-14
453 5.9554e-14
454 5.4684e-14
455 5.0113e-14
456 4.5833e-14
457 4.1837e-14
458 3.8113e-14
459 3.4653e-14
460 3.1446e-14
461 2.8481e-14
462 2.5746e-14
463 2.3229e-14
464 2.0919e-14
465 1.8805e-14
466 1.6874e-14
467 1.5115e-14
468 1.3517e-14
469 1.2068e-14
470 1.0759e-14
471 9.5785e-15
472 8.5167e-15
473 7.5643e-15
474 6.7124e-15
475 5.9522e-15
476 5.2758e-15
477 4.6755e-15
478 4.1442e-15
479 3.6753e-15
480 3.2625e-15
481 2.9e-15
482 2.5827e-15
483 2.3054e-15
484 2.0639e-15
485 1.8539e-15
486 1.6717e-15
487 1.514e-15
488 1.3776e-15
489 1.2597e-15
490 1.158e-15
491 1.0701e-15
492 9.9408e-16
493 9.2824e-16
494 8.7099e-16
495 8.21e-16
496 7.7709e-16
497 7.3822e-16
498 7.0352e-16
499 6.7223e-16
500 6.4372e-16


==> offset_mb_x0_1_iter_3_state_space_closed_loop.txt <==
A B C
0.8 0 0.37573
0.8 -0.013258 0.37636
0.79959 -0.026646 0.37719
0.79875 -0.040147 0.37786
0.7975 -0.053754 0.37853
0.79582 -0.067458 0.37951
0.79371 -0.08124 0.38289
0.79117 -0.095018 0.38602
0.7882 -0.10879 0.38924
0.7848 -0.12254 0.39257
0.78097 -0.13627 0.39574
0.77671 -0.14997 0.39866
0.77203 -0.16365 0.40157
0.76691 -0.17729 0.4048
0.76137 -0.19089 0.40791
0.75541 -0.20444 0.41075
0.74902 -0.21795 0.41355
0.74221 -0.23143 0.41635
0.73498 -0.24486 0.41921
0.72732 -0.25824 0.42226
0.71925 -0.27158 0.42545
0.71077 -0.28486 0.42876
0.70187 -0.29807 0.43624
0.69255 -0.3111 0.44009
0.68283 -0.32405 0.44656
0.6727 -0.33684 0.45669
0.66218 -0.34935 0.46214
0.65126 -0.36173 0.48574
0.63996 -0.37341 0.49415
0.62829 -0.38486 0.4993
0.61626 -0.39617 0.50103
0.60388 -0.40745 0.51521
0.59115 -0.41831 0.51912
0.57807 -0.42907 0.54758
0.56467 -0.43895 0.55849
0.55095 -0.44848 0.65189
0.53693 -0.45509 0.67819
0.52271 -0.4608 0.67857
0.50831 -0.46639 0.67913
0.49374 -0.47186 0.68377
0.47899 -0.47707 0.89489
0.46408 -0.47557 0.8954
0.44922 -0.47375 0.89388
0.43442 -0.47167 0.89448
0.41968 -0.46925 0.89161
0.40501 -0.46658 0.89175
0.39043 -0.46356 0.87194
0.37595 -0.46079 0.87005
0.36155 -0.45772 0.86882
0.34724 -0.4543 0.86454
0.33305 -0.45062 0.86128
0.31896 -0.44663 0.85351
0.30501 -0.44246 0.85357
0.29118 -0.43786 0.84345
0.2775 -0.43313 0.83655
0.26396 -0.42815 0.83678
0.25058 -0.4227 0.83449
0.23737 -0.41683 0.83289
0.22435 -0.41051 0.82759
0.21152 -0.40384 0.82644
0.1989 -0.39668 0.82357
0.1865 -0.38907 0.82169
0.17434 -0.38095 0.81995
0.16244 -0.37232 0.81865
0.1508 -0.36314 0.81284
0.13946 -0.35354 0.81258
0.12841 -0.34334 0.80947
0.11768 -0.33261 0.80872
0.10728 -0.32126 0.79448
0.097245 -0.30971 0.79178
0.087566 -0.2976 0.79195
0.078266 -0.28481 0.78878
0.069366 -0.27145 0.78759
0.060883 -0.25745 0.79307
0.052838 -0.24259 0.77945
0.045257 -0.22744 0.71016
0.038149 -0.21375 0.67936
0.031469 -0.20039 0.64606
0.025207 -0.18744 0.61334
0.01935 -0.17491 0.58127
0.013884 -0.16282 0.54989
0.008796 -0.15115 0.51925
0.0040725 -0.13992 0.48937
-0.00030014 -0.12913 0.46029
-0.0043355 -0.11877 0.43204
-0.0080471 -0.10885 0.40464
-0.011449 -0.099352 0.37811
-0.014553 -0.090283 0.35246
-0.017375 -0.081634 0.3277
-0.019926 -0.073401 0.30384
-0.02222 -0.065576 0.28089
-0.024269 -0.058152 0.25884
-0.026086 -0.051121 0.2377
-0.027684 -0.044474 0.21745
-0.029073 -0.038203 0.1981
-0.030267 -0.032296 0.17962
-0.031277 -0.026746 0.16202
-0.032112 -0.02154 0.14528
-0.032785 -0.016669 0.12938
-0.033306 -0.012122 0.1143
-0.033685 -0.0078875 0.10004
-0.033932 -0.0039547 0.086567
-0.034055 -0.00031259 0.073867
-0.034065 0.0030502 0.061917
-0.03397 0.0061449 0.050698
-0.033778 0.0089825 0.040187
-0.033497 0.011574 0.030361
-0.033135 0.013931 0.021199
-0.0327 0.016064 0.012677
-0.032198 0.017983 0.0047719
-0.031636 0.0197 -0.0025395
-0.03102 0.021224 -0.0092806
-0.030357 0.022566 -0.015475
-0.029652 0.023736 -0.021145
-0.02891 0.024743 -0.026314
-0.028137 0.025597 -0.031004
-0.027337 0.026306 -0.03524
-0.026515 0.026881 -0.039041
-0.025675 0.027329 -0.042431
-0.024821 0.027659 -0.045429
-0.023957 0.027879 -0.048058
-0.023085 0.027996 -0.050338
-0.02221 0.028019 -0.052288
-0.021335 0.027954 -0.053928
-0.020461 0.027809 -0.055276
-0.019592 0.027589 -0.056353
-0.01873 0.027303 -0.057174
-0.017877 0.026954 -0.057756
-0.017035 0.02655 -0.058117
-0.016205 0.026095 -0.058272
-0.015389 0.025596 -0.058238
-0.01459 0.025057 -0.058027
-0.013806 0.024482 -0.057654
-0.013041 0.023877 -0.057133
-0.012295 0.023245 -0.056478
-0.011569 0.022591 -0.0557
-0.010863 0.021917 -0.054812
-0.010178 0.021229 -0.053824
-0.0095146 0.020528 -0.052747
-0.0088731 0.019819 -0.051592
-0.0082537 0.019103 -0.050367
-0.0076567 0.018384 -0.049082
-0.0070822 0.017664 -0.047746
-0.0065302 0.016945 -0.046367
-0.0060007 0.01623 -0.044952
-0.0054935 0.01552 -0.043507
-0.0050085 0.014817 -0.042041
-0.0045455 0.014122 -0.040559
-0.0041042 0.013438 -0.039067
-0.0036842 0.012766 -0.037569
-0.0032853 0.012106 -0.036072
-0.002907 0.011459 -0.03458
-0.0025489 0.010828 -0.033096
-0.0022105 0.010212 -0.031626
-0.0018914 0.0096115 -0.030172
-0.0015911 0.0090281 -0.028737
-0.0013089 0.0084619 -0.027325
-0.0010445 0.0079133 -0.025937
-0.0007972 0.0073827 -0.024576
-0.00056649 0.0068703 -0.023245
-0.00035179 0.0063763 -0.021946
-0.00015253 0.0059008 -0.020678
3.1867e-05 0.0054437 -0.019446
0.00020198 0.0050052 -0.018248
0.00035839 0.004585 -0.017087
0.00050168 0.0041831 -0.015962
0.0006324 0.0037994 -0.014875
0.00075113 0.0034335 -0.013827
0.00085843 0.0030852 -0.012816
0.00095484 0.0027543 -0.011844
0.0010409 0.0024404 -0.010911
0.0011172 0.0021432 -0.010016
0.0011842 0.0018623 -0.0091587
0.0012423 0.0015973 -0.0083397
0.0012923 0.0013477 -0.0075581
0.0013344 0.0011133 -0.0068135
0.0013692 0.00089344 -0.0061053
0.0013971 0.00068778 -0.0054329
0.0014186 0.00049583 -0.0047956
0.0014341 0.00031713 -0.0041926
0.001444 0.00015121 -0.0036231
0.0014487 -2.4102e-06 -0.0030864
0.0014486 -0.00014421 -0.0025815
0.0014441 -0.00027466 -0.0021075
0.0014355 -0.00039423 -0.0016636
0.0014232 -0.00050339 -0.0012486
0.0014075 -0.00060262 -0.00086183
0.0013887 -0.00069237 -0.00050213
0.001367 -0.00077309 -0.00016856
0.0013429 -0.00084524 0.00013986
0.0013165 -0.00090925 0.00042413
0.001288 -0.00096555 0.00068524
0.0012579 -0.0010146 0.00092416
0.0012262 -0.0010567 0.0011419
0.0011931 -0.0010923 0.0013393
0.001159 -0.0011219 0.0015175
0.0011239 -0.0011458 0.0016773
0.0010881 -0.0011643 0.0018197
0.0010518 -0.0011778 0.0019456
0.0010149 -0.0011867 0.0020558
0.00097787 -0.0011912 0.0021512
0.00094064 -0.0011918 0.0022328
0.0009034 -0.0011887 0.0023012
0.00086625 -0.0011821 0.0023573
0.00082931 -0.0011725 0.0024018
0.00079267 -0.00116 0.0024356
0.00075642 -0.0011449 0.0024593
0.00072064 -0.0011274 0.0024737
0.00068541 -0.0011079 0.0024794
0.00065079 -0.0010864 0.002477
0.00061684 -0.0010633 0.0024673
0.00058361 -0.0010387 0.0024507
0.00055115 -0.0010128 0.0024279
0.0005195 -0.00098585 0.0023994
0.00048869 -0.00095791 0.0023658
0.00045875 -0.00092919 0.0023275
0.00042972 -0.00089983 0.002285
0.0004016 -0.00086997 0.0022388
0.00037441 -0.00083974 0.0021893
0.00034817 -0.00080927 0.0021369
0.00032288 -0.00077866 0.0020819
0.00029855 -0.00074803 0.0020249
0.00027517 -0.00071745 0.001966
0.00025275 -0.00068704 0.0019056
0.00023128 -0.00065685 0.001844
0.00021075 -0.00062698 0.0017816
0.00019116 -0.00059749 0.0017184
0.00017249 -0.00056843 0.0016549
0.00015472 -0.00053987 0.0015912
0.00013785 -0.00051185 0.0015275
0.00012186 -0.00048442 0.001464
0.00010672 -0.00045762 0.0014009
9.2419e-05 -0.00043147 0.0013384
7.8936e-05 -0.00040602 0.0012766
6.6248e-05 -0.00038128 0.0012157
5.4333e-05 -0.00035727 0.0011557
4.3168e-05 -0.00033402 0.0010968
3.273e-05 -0.00031153 0.001039
2.2994e-05 -0.00028982 0.00098253
1.3937e-05 -0.0002689 0.00092739
5.5345e-06 -0.00024875 0.00087364
-2.2391e-06 -0.0002294 0.00082135
-9.4078e-06 -0.00021083 0.00077057
-1.5996e-05 -0.00019304 0.00072133
-2.2029e-05 -0.00017603 0.00067368
-2.753e-05 -0.0001598 0.00062762
-3.2524e-05 -0.00014432 0.00058319
-3.7033e-05 -0.00012958 0.00054039
-4.1083e-05 -0.00011559 0.00049922
-4.4695e-05 -0.00010232 0.00045969
-4.7892e-05 -8.9752e-05 0.0004218
-5.0697e-05 -7.7879e-05 0.00038553
-5.3131e-05 -6.6681e-05 0.00035087
-5.5215e-05 -5.614e-05 0.0003178
-5.6969e-05 -4.6238e-05 0.0002863
-5.8414e-05 -3.6956e-05 0.00025634
-5.9569e-05 -2.8274e-05 0.00022791
-6.0452e-05 -2.0174e-05 0.00020096
-6.1083e-05 -1.2636e-05 0.00017547
-6.1478e-05 -5.6381e-06 0.00015141
-6.1654e-05 8.3842e-07 0.00012873
-6.1628e-05 6.8142e-06 0.0001074
-6.1415e-05 1.2309e-05 8.7388e-05
-6.103e-05 1.7344e-05 6.8645e-05
-6.0488e-05 2.1938e-05 5.1133e-05
-5.9803e-05 2.6112e-05 3.4811e-05
-5.8987e-05 2.9885e-05 1.9639e-05
-5.8053e-05 3.3276e-05 5.5735e-06
-5.7013e-05 3.6304e-05 -7.4275e-06
-5.5878e-05 3.8988e-05 -1.9405e-05
-5.466e-05 4.1346e-05 -3.0402e-05
-5.3368e-05 4.3396e-05 -4.046e-05
-5.2012e-05 4.5156e-05 -4.9621e-05
-5.0601e-05 4.6642e-05 -5.7925e-05
-4.9143e-05 4.787e-05 -6.5412e-05
-4.7647e-05 4.8858e-05 -7.2123e-05
-4.612e-05 4.962e-05 -7.8097e-05
-4.457e-05 5.0171e-05 -8.3373e-05
-4.3002e-05 5.0526e-05 -8.7987e-05
-4.1423e-05 5.07e-05 -9.1977e-05
-3.9839e-05 5.0704e-05 -9.5377e-05
-3.8254e-05 5.0553e-05 -9.8224e-05
-3.6674e-05 5.0259e-05 -0.00010055
-3.5104e-05 4.9833e-05 -0.00010239
-3.3546e-05 4.9288e-05 -0.00010378
-3.2006e-05 4.8633e-05 -0.00010474
-3.0486e-05 4.788e-05 -0.0001053
-2.899e-05 4.7038e-05 -0.0001055
-2.752e-05 4.6117e-05 -0.00010537
-2.6079e-05 4.5126e-05 -0.00010492
-2.4669e-05 4.4072e-05 -0.00010418
-2.3292e-05 4.2965e-05 -0.00010318
-2.1949e-05 4.1811e-05 -0.00010194
-2.0642e-05 4.0618e-05 -0.00010048
-1.9373e-05 3.9392e-05 -9.8833e-05
-1.8142e-05 3.814e-05 -9.7005e-05
-1.695e-05 3.6867e-05 -9.5022e-05
-1.5798e-05 3.558e-05 -9.29e-05
-1.4686e-05 3.4282e-05 -9.0656e-05
-1.3615e-05 3.2979e-05 -8.8308e-05
-1.2584e-05 3.1676e-05 -8.5869e-05
-1.1594e-05 3.0376e-05 -8.3355e-05
-1.0645e-05 2.9082e-05 -8.078e-05
-9.7363e-06 2.7799e-05 -7.8155e-05
-8.8675e-06 2.653e-05 -7.5492e-05
-8.0385e-06 2.5277e-05 -7.2804e-05
-7.2486e-06 2.4043e-05 -7.0098e-05
-6.4972e-06 2.283e-05 -6.7387e-05
-5.7838e-06 2.1641e-05 -6.4677e-05
-5.1075e-06 2.0477e-05 -6.1978e-05
-4.4676e-06 1.934e-05 -5.9297e-05
-3.8632e-06 1.8231e-05 -5.664e-05
-3.2935e-06 1.7151e-05 -5.4015e-05
-2.7575e-06 1.6102e-05 -5.1425e-05
-2.2544e-06 1.5084e-05 -4.8878e-05
-1.783e-06 1.4099e-05 -4.6376e-05
-1.3424e-06 1.3146e-05 -4.3926e-05
-9.3159e-07 1.2226e-05 -4.1529e-05
-5.4953e-07 1.1339e-05 -3.9189e-05
-1.9518e-07 1.0486e-05 -3.6909e-05
1.3251e-07 9.6664e-06 -3.4692e-05
4.3458e-07 8.8802e-06 -3.2539e-05
7.1209e-07 8.1273e-06 -3.0451e-05
9.6607e-07 7.4074e-06 -2.8431e-05
1.1975e-06 6.7203e-06 -2.648e-05
1.4076e-06 6.0653e-06 -2.4597e-05
1.5971e-06 5.4422e-06 -2.2784e-05
1.7672e-06 4.8504e-06 -2.1041e-05
1.9187e-06 4.2892e-06 -1.9367e-05
2.0528e-06 3.7581e-06 -1.7763e-05
2.1702e-06 3.2563e-06 -1.6227e-05
2.272e-06 2.7831e-06 -1.4761e-05
2.359e-06 2.3378e-06 -1.3361e-05
2.432e-06 1.9196e-06 -1.2029e-05
2.492e-06 1.5277e-06 -1.0762e-05
2.5397e-06 1.1613e-06 -9.5594e-06
2.576e-06 8.1947e-07 -8.4203e-06
2.6016e-06 5.0144e-07 -7.3429e-06
2.6173e-06 2.0634e-07 -6.326e-06
2.6238e-06 -6.6685e-08 -5.3679e-06
2.6217e-06 -3.1851e-07 -4.467e-06
2.6117e-06 -5.4998e-07 -3.6218e-06
2.5945e-06 -7.6197e-07 -2.8305e-06
2.5707e-06 -9.5531e-07 -2.0914e-06
2.5409e-06 -1.1309e-06 -1.4027e-06
2.5055e-06 -1.2894e-06 -7.6275e-07
2.4652e-06 -1.4319e-06 -1.6968e-07
2.4205e-06 -1.5589e-06 3.7829e-07
2.3718e-06 -1.6715e-06 8.8295e-07
2.3195e-06 -1.7702e-06 1.3461e-06
2.2642e-06 -1.856e-06 1.7695e-06
2.2062e-06 -1.9294e-06 2.1549e-06
2.1459e-06 -1.9913e-06 2.5041e-06
2.0837e-06 -2.0424e-06 2.8187e-06
2.0199e-06 -2.0832e-06 3.1005e-06
1.9548e-06 -2.1146e-06 3.3511e-06
1.8887e-06 -2.137e-06 3.5721e-06
1.8219e-06 -2.1512e-06 3.7653e-06
1.7547e-06 -2.1577e-06 3.9321e-06
1.6873e-06 -2.1571e-06 4.074e-06
1.6198e-06 -2.1499e-06 4.1924e-06
1.5527e-06 -2.1367e-06 4.2889e-06
1.4859e-06 -2.1179e-06 4.3651e-06
1.4197e-06 -2.0942e-06 4.4218e-06
1.3543e-06 -2.0658e-06 4.4606e-06
1.2897e-06 -2.0333e-06 4.4827e-06
1.2262e-06 -1.997e-06 4.4894e-06
1.1638e-06 -1.9575e-06 4.4819e-06
1.1026e-06 -1.9149e-06 4.4612e-06
1.0427e-06 -1.8698e-06 4.4284e-06
9.8431e-07 -1.8224e-06 4.3846e-06
9.2736e-07 -1.7731e-06 4.3307e-06
8.7195e-07 -1.7222e-06 4.2677e-06
8.1813e-07 -1.6699e-06 4.1965e-06
7.6595e-07 -1.6165e-06 4.118e-06
7.1543e-07 -1.5623e-06 4.0328e-06
6.6661e-07 -1.5074e-06 3.9419e-06
6.1951e-07 -1.4522e-06 3.8458e-06
5.7413e-07 -1.3967e-06 3.7454e-06
5.3048e-07 -1.3413e-06 3.6412e-06
4.8856e-07 -1.286e-06 3.5339e-06
4.4838e-07 -1.231e-06 3.4241e-06
4.0991e-07 -1.1765e-06 3.3122e-06
3.7314e-07 -1.1225e-06 3.1987e-06
3.3806e-07 -1.0693e-06 3.0842e-06
3.0465e-07 -1.0169e-06 2.9691e-06
2.7287e-07 -9.6544e-07 2.8537e-06
2.427e-07 -9.1496e-07 2.7384e-06
2.141e-07 -8.6556e-07 2.6237e-06
1.8706e-07 -8.1731e-07 2.5097e-06
1.6151e-07 -7.7027e-07 2.3968e-06
1.3744e-07 -7.2449e-07 2.2853e-06
1.148e-07 -6.8001e-07 2.1753e-06
9.3553e-08 -6.3687e-07 2.0671e-06
7.3651e-08 -5.951e-07 1.961e-06
5.5054e-08 -5.5472e-07 1.8569e-06
3.7719e-08 -5.1574e-07 1.7552e-06
2.1602e-08 -4.7819e-07 1.656e-06
6.6589e-09 -4.4206e-07 1.5593e-06
-7.1553e-09 -4.0735e-07 1.4653e-06
-1.9885e-08 -3.7407e-07 1.374e-06
-3.1575e-08 -3.422e-07 1.2855e-06
-4.2268e-08 -3.1173e-07 1.1999e-06
-5.201e-08 -2.8266e-07 1.1172e-06
-6.0843e-08 -2.5495e-07 1.0375e-06
-6.881e-08 -2.286e-07 9.6067e-07
-7.5954e-08 -2.0357e-07 8.8684e-07
-8.2316e-08 -1.7984e-07 8.1598e-07
-8.7936e-08 -1.5739e-07 7.4807e-07
-9.2854e-08 -1.3619e-07 6.8309e-07
-9.711e-08 -1.1619e-07 6.2101e-07
-1.0074e-07 -9.7383e-08 5.6181e-07
-1.0378e-07 -7.9721e-08 5.0545e-07
-1.0628e-07 -6.3174e-08 4.5187e-07
-1.0825e-07 -4.7706e-08 4.0103e-07
-1.0974e-07 -3.3282e-08 3.5287e-07
-1.1078e-07 -1.9866e-08 3.0733e-07
-1.114e-07 -7.4203e-09 2.6436e-07
-1.1163e-07 4.0904e-09 2.2388e-07
-1.1151e-07 1.4703e-08 1.8583e-07
-1.1105e-07 2.4454e-08 1.5014e-07
-1.1028e-07 3.3381e-08 1.1674e-07
-1.0924e-07 4.1518e-08 8.5543e-08
-1.0794e-07 4.8903e-08 5.6487e-08
-1.0641e-07 5.5569e-08 2.9493e-08
-1.0468e-07 6.1553e-08 4.4847e-09
-1.0275e-07 6.6888e-08 -1.8613e-08
-1.0066e-07 7.1607e-08 -3.9877e-08
-9.8425e-08 7.5744e-08 -5.9384e-08
-9.6058e-08 7.9331e-08 -7.7208e-08
-9.3579e-08 8.24e-08 -9.3424e-08
-9.1004e-08 8.4979e-08 -1.0811e-07
-8.8348e-08 8.7101e-08 -1.2133e-07
-8.5626e-08 8.8792e-08 -1.3316e-07
-8.2852e-08 9.0081e-08 -1.4368e-07
-8.0037e-08 9.0995e-08 -1.5295e-07
-7.7193e-08 9.156e-08 -1.6103e-07
-7.4332e-08 9.1802e-08 -1.68e-07
-7.1463e-08 9.1743e-08 -1.7392e-07
-6.8596e-08 9.1408e-08 -1.7885e-07
-6.5739e-08 9.0819e-08 -1.8286e-07
-6.2901e-08 8.9997e-08 -1.8599e-07
-6.0089e-08 8.8963e-08 -1.8832e-07
-5.7309e-08 8.7736e-08 -1.8989e-07
-5.4567e-08 8.6335e-08 -1.9076e-07
-5.1869e-08 8.4777e-08 -1.9098e-07
-4.922e-08 8.3079e-08 -1.9059e-07
-4.6624e-08 8.1257e-08 -1.8965e-07
-4.4084e-08 7.9327e-08 -1.882e-07
-4.1605e-08 7.7302e-08 -1.8629e-07
-3.919e-08 7.5196e-08 -1.8396e-07
-3.684e-08 7.3022e-08 -1.8124e-07
-3.4558e-08 7.0792e-08 -1.7817e-07
-3.2346e-08 6.8516e-08 -1.748e-07
-3.0204e-08 6.6206e-08 -1.7115e-07
-2.8135e-08 6.387e-08 -1.6725e-07
-2.614e-08 6.1519e-08 -1.6314e-07
-2.4217e-08 5.916e-08 -1.5885e-07
-2.2368e-08 5.6801e-08 -1.5441e-07
-2.0593e-08 5.445e-08 -1.4983e-07
-1.8892e-08 5.2113e-08 -1.4515e-07
-1.7263e-08 4.9796e-08 -1.4038e-07
-1.5707e-08 4.7505e-08 -1.3554e-07
-1.4223e-08 4.5244e-08 -1.3067e-07
-1.2809e-08 4.3019e-08 -1.2577e-07
-1.1464e-08 4.0834e-08 -1.2086e-07
-1.0188e-08 3.8691e-08 -1.1596e-07
-8.9792e-09 3.6595e-08 -1.1108e-07
-7.8356e-09 3.4548e-08 -1.0624e-07
-6.756e-09 3.2552e-08 -1.0144e-07
-5.7388e-09 3.0611e-08 -9.6702e-08
-4.7822e-09 2.8725e-08 -9.2031e-08
-3.8845e-09 2.6896e-08 -8.7439e-08
-3.044e-09 2.5125e-08 -8.2932e-08
-2.2589e-09 2.3414e-08 -7.8517e-08
-1.5272e-09 2.1762e-08 -7.4202e-08
-8.4713e-10 2.0171e-08 -6.9991e-08
-2.1677e-10 1.8641e-08 -6.589e-08
3.6576e-10 1.7171e-08 -6.1903e-08
9.0236e-10 1.5762e-08 -5.8032e-08
1.3949e-09 1.4413e-08 -5.4282e-08
1.8453e-09 1.3123e-08 -5.0654e-08
2.2554e-09 1.1893e-08 -4.715e-08
2.6271e-09 1.072e-08 -4.3771e-08
2.9621e-09 9.6056e-09 -4.0518e-08
3.2623e-09 8.547e-09 -3.7391e-08
3.5294e-09 7.5437e-09 -3.439e-08
3.7651e-09 6.5944e-09 -3.1515e-08
3.9712e-09 5.698e-09 -2.8764e-08
4.1492e-09 4.8531e-09 -2.6137e-08
4.3009e-09 4.0583e-09 -2.3632e-08
4.4277e-09 3.3122e-09 -2.1247e-08
4.5312e-09 2.6133e-09 -1.8981e-08
4.6129e-09 1.9603e-09 -1.683e-08
4.6741e-09 1.3514e-09 -1.4794e-08
4.7164e-09 7.8527e-10 -1.2869e-08
4.7409e-09 2.6026e-10 -1.1053e-08
4.749e-09 -2.2516e-10 -9.3423e-09
4.742e-09 -6.7255e-10 -7.7347e-09
4.721e-09 -1.0835e-09 -6.2272e-09
4.6871e-09 -1.4594e-09 -6.2272e-09


==> terminal_ball.txt <==
A B
-0.135 0.092803
-0.134 0.11333
-0.133 0.12261
-0.132 0.12955
-0.131 0.13527
-0.13 0.1402
-0.129 0.14457
-0.128 0.14851
-0.127 0.1521
-0.126 0.15542
-0.125 0.15849
-0.124 0.16136
-0.123 0.16405
-0.122 0.16659
-0.121 0.16899
-0.12 0.17126
-0.119 0.17342
-0.118 0.17547
-0.117 0.17742
-0.116 0.17929
-0.115 0.18108
-0.114 0.18279
-0.113 0.18443
-0.112 0.186
-0.111 0.18751
-0.11 0.18896
-0.109 0.19035
-0.108 0.19169
-0.107 0.19298
-0.106 0.19422
-0.105 0.19541
-0.104 0.19656
-0.103 0.19767
-0.102 0.19873
-0.101 0.19976
-0.1 0.20075
-0.099 0.2017
-0.098 0.20262
-0.097 0.20351
-0.096 0.20436
-0.095 0.20518
-0.094 0.20597
-0.093 0.20673
-0.092 0.20746
-0.091 0.20816
-0.09 0.20884
-0.089 0.20949
-0.088 0.21012
-0.087 0.21071
-0.086 0.21129
-0.085 0.21184
-0.084 0.21237
-0.083 0.21287
-0.082 0.21335
-0.081 0.21381
-0.08 0.21425
-0.079 0.21467
-0.078 0.21506
-0.077 0.21544
-0.076 0.2158
-0.075 0.21613
-0.074 0.21645
-0.073 0.21675
-0.072 0.21703
-0.071 0.2173
-0.07 0.21754
-0.069 0.21777
-0.068 0.21798
-0.067 0.21817
-0.066 0.21835
-0.065 0.21851
-0.064 0.21865
-0.063 0.21878
-0.062 0.21889
-0.061 0.21899
-0.06 0.21907
-0.059 0.21913
-0.058 0.21918
-0.057 0.21922
-0.056 0.21924
-0.055 0.21924
-0.054 0.21923
-0.053 0.21921
-0.052 0.21918
-0.051 0.21912
-0.05 0.21906
-0.049 0.21898
-0.048 0.21889
-0.047 0.21878
-0.046 0.21866
-0.045 0.21853
-0.044 0.21839
-0.043 0.21823
-0.042 0.21806
-0.041 0.21787
-0.04 0.21768
-0.039 0.21747
-0.038 0.21725
-0.037 0.21701
-0.036 0.21677
-0.035 0.21651
-0.034 0.21624
-0.033 0.21596
-0.032 0.21566
-0.031 0.21535
-0.03 0.21503
-0.029 0.2147
-0.028 0.21436
-0.027 0.21401
-0.026 0.21364
-0.025 0.21326
-0.024 0.21287
-0.023 0.21247
-0.022 0.21206
-0.021 0.21164
-0.02 0.2112
-0.019 0.21076
-0.018 0.2103
-0.017 0.20983
-0.016 0.20935
-0.015 0.20886
-0.014 0.20836
-0.013 0.20784
-0.012 0.20732
-0.011 0.20678
-0.01 0.20624
-0.009 0.20568
-0.008 0.20511
-0.007 0.20453
-0.006 0.20394
-0.005 0.20334
-0.004 0.20272
-0.003 0.2021
-0.002 0.20146
-0.001 0.20082
0 0.20016
0.001 0.19949
0.002 0.19881
0.003 0.19812
0.004 0.19742
0.005 0.19671
0.006 0.19599
0.007 0.19525
0.008 0.19451
0.009 0.19375
0.01 0.19298
0.011 0.19221
0.012 0.19142
0.013 0.19062
0.014 0.1898
0.015 0.18898
0.016 0.18815
0.017 0.1873
0.018 0.18645
0.019 0.18558
0.02 0.1847
0.021 0.18381
0.022 0.18291
0.023 0.18199
0.024 0.18107
0.025 0.18013
0.026 0.17919
0.027 0.17823
0.028 0.17726
0.029 0.17627
0.03 0.17528
0.031 0.17427
0.032 0.17325
0.033 0.17222
0.034 0.17118
0.035 0.17013
0.036 0.16906
0.037 0.16798
0.038 0.16689
0.039 0.16579
0.04 0.16467
0.041 0.16354
0.042 0.1624
0.043 0.16125
0.044 0.16008
0.045 0.1589
0.046 0.15771
0.047 0.1565
0.048 0.15528
0.049 0.15405
0.05 0.1528
0.051 0.15154
0.052 0.15026
0.053 0.14898
0.054 0.14767
0.055 0.14636
0.056 0.14503
0.057 0.14368
0.058 0.14232
0.059 0.14094
0.06 0.13955
0.061 0.13815
0.062 0.13673
0.063 0.13529
0.064 0.13384
0.065 0.13237
0.066 0.13088
0.067 0.12938
0.068 0.12786
0.069 0.12633
0.07 0.12478
0.071 0.12321
0.072 0.12162
0.073 0.12001
0.074 0.11839
0.075 0.11674
0.076 0.11508
0.077 0.1134
0.078 0.1117
0.079 0.10998
0.08 0.10823
0.081 0.10647
0.082 0.10468
0.083 0.10288
0.084 0.10105
0.085 0.099196
0.086 0.097321
0.087 0.095421
0.088 0.093497
0.089 0.091548
0.09 0.089573
0.091 0.087571
0.092 0.085542
0.093 0.083485
0.094 0.0814
0.095 0.079284
0.096 0.077138
0.097 0.074961
0.098 0.072751
0.099 0.070507
0.1 0.068228
0.101 0.065913
0.102 0.06356
0.103 0.061169
0.104 0.058736
0.105 0.056262
0.106 0.053743
0.107 0.051178
0.108 0.048564
0.109 0.0459
0.11 0.043182
0.111 0.040408
0.112 0.037575
0.113 0.034678
0.114 0.031715
0.115 0.02868
0.116 0.025568
0.117 0.022375
0.118 0.019093
0.119 0.015715
0.12 0.012234
0.121 0.0086377
0.122 0.0049158
0.123 0.0010542
0.124 -0.0029643
0.125 -0.0071605
0.126 -0.011561
0.127 -0.016198
0.128 -0.021118
0.129 -0.02638
0.13 -0.032072
0.131 -0.038329
0.132 -0.045374
0.133 -0.053642
0.134 -0.064245
0.135 -0.0861
0.135 -0.092803
0.134 -0.11333
0.133 -0.12261
0.132 -0.12955
0.131 -0.13527
0.13 -0.1402
0.129 -0.14457
0.128 -0.14851
0.127 -0.1521
0.126 -0.15542
0.125 -0.15849
0.124 -0.16136
0.123 -0.16405
0.122 -0.16659
0.121 -0.16899
0.12 -0.17126
0.119 -0.17342
0.118 -0.17547
0.117 -0.17742
0.116 -0.17929
0.115 -0.18108
0.114 -0.18279
0.113 -0.18443
0.112 -0.186
0.111 -0.18751
0.11 -0.18896
0.109 -0.19035
0.108 -0.19169
0.107 -0.19298
0.106 -0.19422
0.105 -0.19541
0.104 -0.19656
0.103 -0.19767
0.102 -0.19873
0.101 -0.19976
0.1 -0.20075
0.099 -0.2017
0.098 -0.20262
0.097 -0.20351
0.096 -0.20436
0.095 -0.20518
0.094 -0.20597
0.093 -0.20673
0.092 -0.20746
0.091 -0.20816
0.09 -0.20884
0.089 -0.20949
0.088 -0.21012
0.087 -0.21071
0.086 -0.21129
0.085 -0.21184
0.084 -0.21237
0.083 -0.21287
0.082 -0.21335
0.081 -0.21381
0.08 -0.21425
0.079 -0.21467
0.078 -0.21506
0.077 -0.21544
0.076 -0.2158
0.075 -0.21613
0.074 -0.21645
0.073 -0.21675
0.072 -0.21703
0.071 -0.2173
0.07 -0.21754
0.069 -0.21777
0.068 -0.21798
0.067 -0.21817
0.066 -0.21835
0.065 -0.21851
0.064 -0.21865
0.063 -0.21878
0.062 -0.21889
0.061 -0.21899
0.06 -0.21907
0.059 -0.21913
0.058 -0.21918
0.057 -0.21922
0.056 -0.21924
0.055 -0.21924
0.054 -0.21923
0.053 -0.21921
0.052 -0.21918
0.051 -0.21912
0.05 -0.21906
0.049 -0.21898
0.048 -0.21889
0.047 -0.21878
0.046 -0.21866
0.045 -0.21853
0.044 -0.21839
0.043 -0.21823
0.042 -0.21806
0.041 -0.21787
0.04 -0.21768
0.039 -0.21747
0.038 -0.21725
0.037 -0.21701
0.036 -0.21677
0.035 -0.21651
0.034 -0.21624
0.033 -0.21596
0.032 -0.21566
0.031 -0.21535
0.03 -0.21503
0.029 -0.2147
0.028 -0.21436
0.027 -0.21401
0.026 -0.21364
0.025 -0.21326
0.024 -0.21287
0.023 -0.21247
0.022 -0.21206
0.021 -0.21164
0.02 -0.2112
0.019 -0.21076
0.018 -0.2103
0.017 -0.20983
0.016 -0.20935
0.015 -0.20886
0.014 -0.20836
0.013 -0.20784
0.012 -0.20732
0.011 -0.20678
0.01 -0.20624
0.009 -0.20568
0.008 -0.20511
0.007 -0.20453
0.006 -0.20394
0.005 -0.20334
0.004 -0.20272
0.003 -0.2021
0.002 -0.20146
0.001 -0.20082
0 -0.20016
-0.001 -0.19949
-0.002 -0.19881
-0.003 -0.19812
-0.004 -0.19742
-0.005 -0.19671
-0.006 -0.19599
-0.007 -0.19525
-0.008 -0.19451
-0.009 -0.19375
-0.01 -0.19298
-0.011 -0.19221
-0.012 -0.19142
-0.013 -0.19062
-0.014 -0.1898
-0.015 -0.18898
-0.016 -0.18815
-0.017 -0.1873
-0.018 -0.18645
-0.019 -0.18558
-0.02 -0.1847
-0.021 -0.18381
-0.022 -0.18291
-0.023 -0.18199
-0.024 -0.18107
-0.025 -0.18013
-0.026 -0.17919
-0.027 -0.17823
-0.028 -0.17726
-0.029 -0.17627
-0.03 -0.17528
-0.031 -0.17427
-0.032 -0.17325
-0.033 -0.17222
-0.034 -0.17118
-0.035 -0.17013
-0.036 -0.16906
-0.037 -0.16798
-0.038 -0.16689
-0.039 -0.16579
-0.04 -0.16467
-0.041 -0.16354
-0.042 -0.1624
-0.043 -0.16125
-0.044 -0.16008
-0.045 -0.1589
-0.046 -0.15771
-0.047 -0.1565
-0.048 -0.15528
-0.049 -0.15405
-0.05 -0.1528
-0.051 -0.15154
-0.052 -0.15026
-0.053 -0.14898
-0.054 -0.14767
-0.055 -0.14636
-0.056 -0.14503
-0.057 -0.14368
-0.058 -0.14232
-0.059 -0.14094
-0.06 -0.13955
-0.061 -0.13815
-0.062 -0.13673
-0.063 -0.13529
-0.064 -0.13384
-0.065 -0.13237
-0.066 -0.13088
-0.067 -0.12938
-0.068 -0.12786
-0.069 -0.12633
-0.07 -0.12478
-0.071 -0.12321
-0.072 -0.12162
-0.073 -0.12001
-0.074 -0.11839
-0.075 -0.11674
-0.076 -0.11508
-0.077 -0.1134
-0.078 -0.1117
-0.079 -0.10998
-0.08 -0.10823
-0.081 -0.10647
-0.082 -0.10468
-0.083 -0.10288
-0.084 -0.10105
-0.085 -0.099196
-0.086 -0.097321
-0.087 -0.095421
-0.088 -0.093497
-0.089 -0.091548
-0.09 -0.089573
-0.091 -0.087571
-0.092 -0.085542
-0.093 -0.083485
-0.094 -0.0814
-0.095 -0.079284
-0.096 -0.077138
-0.097 -0.074961
-0.098 -0.072751
-0.099 -0.070507
-0.1 -0.068228
-0.101 -0.065913
-0.102 -0.06356
-0.103 -0.061169
-0.104 -0.058736
-0.105 -0.056262
-0.106 -0.053743
-0.107 -0.051178
-0.108 -0.048564
-0.109 -0.0459
-0.11 -0.043182
-0.111 -0.040408
-0.112 -0.037575
-0.113 -0.034678
-0.114 -0.031715
-0.115 -0.02868
-0.116 -0.025568
-0.117 -0.022375
-0.118 -0.019093
-0.119 -0.015715
-0.12 -0.012234
-0.121 -0.0086377
-0.122 -0.0049158
-0.123 -0.0010542
-0.124 0.0029643
-0.125 0.0071605
-0.126 0.011561
-0.127 0.016198
-0.128 0.021118
-0.129 0.02638
-0.13 0.032072
-0.131 0.038329
-0.132 0.045374
-0.133 0.053642
-0.134 0.064245
-0.135 0.0861
-0.135 0.092803

